Iterative solution and preconditioning for the tangent plane scheme in computational micromagnetics

The tangent plane scheme is a time-marching scheme for the numerical solution of the nonlinear parabolic Landau-Lifshitz-Gilbert equation (LLG), which describes the time evolution of ferromagnetic configurations. Exploiting the geometric structure of LLG, the tangent plane scheme requires only the solution of one linear variational form per time-step, which is posed in the discrete tangent space determined by the nodal values of the current magnetization. We develop an effective solution strategy for the arising constrained linear systems, which is based on appropriate Householder reflections. We derive possible preconditioners, which are (essentially) independent of the time-step, and prove that the preconditioned GMRES algorithm leads to linear convergence. Numerical experiments underpin the theoretical findings.

==> plots/cube/iterations.dat <==
h implicit twoD explicit jacobi none
0.025 17.99 18 18 784.25 892.77
0.03 18 18.01 18.02 706.76 919.11
0.035 18.01 18.01 18.04 444.01 586.29
0.04 18 18.01 18.02 378.05 494.01
0.045 18.02 18.02 18.06 338.29 462.54
0.05 18.02 18.02 18.04 351.31 411.89
0.055 18.02 18.02 18.06 309.36 393.15
0.06 18.02 18.02 18.05 302.08 380.06
0.065 18.15 18.22 18.14 209.23 324.53
0.07 18.17 18.25 18.1 204.62 309.16
0.075 18.02 18.11 18.04 202.93 293.67
0.08 18.13 18.17 18.09 198.12 264.81
0.085 18.07 18.14 18.08 192.82 253.28
0.09 18.16 18.37 18.19 182.93 226.13
0.095 18.07 18.11 18.11 182.25 214.4
0.1 18.13 18.16 18.15 179.26 208.93


==> plots/mumag4/Adaptive/choice1.dat <==
t1 index_gamma1
0.61 1
0.62 1
0.63 1
0.7 1
0.71 1
0.72 1
0.73 1
0.79 1
0.8 1
0.81 1
0.82 1
0.83 1
0.87 1
0.88 1
0.89 1
0.9 1
0.91 1
0.92 1
0.93 1
0.94 1
0.95 1
0.96 1
0.97 1
0.98 1
0.99 1
1 1
1.01 1
1.02 1
1.03 1
1.04 1
1.05 1
1.06 1
1.07 1
1.08 1
1.09 1
1.1 1
1.11 1
1.12 1
1.13 1
1.14 1
1.15 1
1.16 1
1.17 1
1.18 1
1.19 1
1.2 1
1.21 1
1.22 1
1.23 1
1.24 1
1.25 1
1.26 1
1.27 1
1.28 1
1.29 1
1.3 1
1.31 1
1.32 1
1.33 1
1.34 1
1.35 1
1.36 1
1.37 1
1.38 1
1.39 1
1.4 1
1.41 1
1.42 1
1.43 1
1.44 1
1.45 1
1.46 1
1.47 1
1.48 1
1.49 1
1.5 1
1.51 1
1.52 1
1.53 1
1.54 1
1.55 1
1.56 1
1.57 1
1.58 1
1.59 1
1.6 1
1.61 1
1.62 1
1.63 1
1.64 1
1.65 1
1.66 1
1.67 1
1.68 1
1.69 1
1.7 1
1.71 1
1.72 1
1.73 1
1.74 1
1.75 1
1.76 1
1.77 1
1.78 1
1.79 1
1.8 1
1.81 1
1.82 1
1.83 1
1.84 1
1.85 1
1.86 1
1.87 1
1.88 1
1.89 1
1.9 1
1.91 1
1.92 1
1.93 1
1.94 1
1.95 1
1.96 1
1.97 1
1.98 1
1.99 1
2 1
2.01 1
2.02 1
2.03 1
2.04 1
2.05 1
2.06 1
2.07 1
2.08 1
2.09 1
2.1 1
2.11 1
2.12 1
2.13 1
2.14 1
2.15 1
2.16 1
2.17 1
2.18 1
2.19 1
2.2 1
2.21 1
2.22 1
2.23 1
2.24 1
2.25 1
2.26 1
2.27 1
2.28 1
2.29 1
2.3 1
2.31 1
2.32 1
2.33 1
2.34 1
2.35 1
2.36 1
2.37 1
2.38 1
2.39 1
2.4 1
2.41 1
2.42 1
2.43 1
2.44 1
2.45 1
2.46 1
2.47 1
2.48 1
2.49 1
2.5 1
2.51 1
2.52 1
2.53 1
2.54 1
2.55 1
2.56 1
2.57 1
2.58 1
2.59 1
2.6 1
2.61 1
2.62 1
2.63 1
2.64 1
2.65 1
2.66 1
2.67 1
2.68 1
2.69 1
2.7 1
2.71 1
2.72 1
2.73 1
2.74 1
2.75 1
2.76 1
2.77 1
2.78 1
2.79 1
2.8 1
2.81 1
2.82 1
2.83 1
2.84 1
2.85 1
2.86 1
2.87 1
2.88 1
2.89 1
2.9 1
2.91 1
2.92 1
2.93 1
2.94 1
2.95 1
2.96 1
2.97 1
2.98 1
2.99 1
3 1


==> plots/mumag4/Adaptive/choice2.dat <==
t2 index_gamma2
0.86 2


==> plots/mumag4/Adaptive/choice3.dat <==
t3 index_gamma3
0.09 3
0.1 3
0.23 3
0.24 3
0.25 3
0.58 3
0.59 3
0.6 3
0.64 3
0.65 3
0.77 3
0.78 3
0.84 3
0.85 3


==> plots/mumag4/Adaptive/choice4.dat <==
t4 index_gamma4
0.01 4
0.02 4
0.03 4
0.04 4
0.05 4
0.06 4
0.07 4
0.08 4


==> plots/mumag4/Adaptive/choice5.dat <==
t5 index_gamma5
0.57 5


==> plots/mumag4/Adaptive/choice6.dat <==
t6 index_gamma6
0.11 6
0.12 6
0.13 6
0.14 6
0.15 6
0.16 6
0.17 6
0.18 6
0.19 6
0.2 6
0.21 6
0.22 6
0.26 6
0.27 6
0.28 6
0.29 6
0.3 6
0.31 6
0.32 6
0.33 6
0.34 6
0.35 6
0.36 6
0.37 6
0.38 6
0.39 6
0.4 6
0.41 6
0.42 6
0.43 6
0.44 6
0.45 6
0.46 6
0.47 6
0.48 6
0.49 6
0.5 6
0.51 6
0.52 6
0.53 6
0.54 6
0.55 6
0.56 6
0.66 6
0.67 6
0.68 6
0.69 6
0.74 6
0.75 6
0.76 6


==> plots/mumag4/Adaptive/gamma_and_ds.dat <==
t gamma gamma_maxx gamma_maxy gamma_maxz gamma_minx gamma_miny gamma_minz
0.009 1.59855 3.70116e-05 0.199826 0.988129 1.59855 0.984232 0.961652
0.019 1.53511 0.000100456 0.1585 0.976674 1.53511 0.957348 0.925412
0.029 1.43236 0.00014405 0.103556 0.964632 1.43236 0.910236 0.901772
0.039 1.3067 7.00967e-05 0.0538418 0.951155 1.3067 0.841609 0.892642
0.049 1.18039 1.92237e-05 0.0208937 0.936291 1.18039 0.750046 0.856443
0.059 1.07158 1.377e-06 0.00542162 0.920695 1.07158 0.636675 0.827633
0.069 0.986992 1.44892e-06 0.00146097 0.904844 0.986992 0.505624 0.814505
0.079 0.92362 6.07494e-05 0.00112554 0.888265 0.92362 0.36461 0.815543
0.089 0.872048 0.000240158 0.00116621 0.869637 0.872048 0.225141 0.827988
0.099 0.847523 0.000520781 0.00113797 0.847523 0.81722 0.103921 0.830274
0.109 0.826016 0.000646393 0.00112327 0.822093 0.63531 0.0275828 0.826016
0.119 0.825544 0.00070009 0.00117102 0.790013 0.456196 0.0120665 0.825544
0.129 0.821232 0.000510158 0.00131688 0.700807 0.302914 0.00639039 0.821232
0.139 0.809257 0.000327266 0.00157374 0.56616 0.186964 0.00341246 0.809257
0.149 0.792676 0.000165784 0.00185467 0.450558 0.0593248 0.00194439 0.792676
0.159 0.774899 2.21956e-05 0.00215093 0.478119 0.0106259 0.00129252 0.774899
0.169 0.762721 9.48024e-06 0.00138918 0.528807 0.0053948 0.00109028 0.762721
0.179 0.760489 2.51271e-06 8.51204e-05 0.536295 0.00122807 0.000560007 0.760489
0.189 0.774124 2.27568e-05 4.57521e-07 0.521486 1.71691e-06 0.000318486 0.774124
0.199 0.803483 3.33021e-05 8.16573e-05 0.510915 0.000193582 0.000157579 0.803483
0.209 0.699501 2.28565e-06 3.7629e-05 0.543112 7.16983e-05 7.93508e-05 0.699501
0.219 0.651086 0.000200477 4.33937e-05 0.616797 2.07085e-05 0.000288722 0.651086
0.229 0.701235 0.00196474 8.78833e-06 0.701235 0.00345817 0.000104116 0.683451
0.239 0.702901 0.00135511 0.000347969 0.702901 0.000991836 4.30474e-07 0.590798
0.249 0.660886 0.000187675 0.0004527 0.660886 1.49758e-05 2.91762e-05 0.567136
0.259 0.625758 0.000448016 0.000103781 0.618774 0.000225268 0.000303119 0.625758
0.269 0.772414 0.000124449 3.10153e-05 0.603243 0.001403 0.000209449 0.772414
0.279 0.760322 0.00128469 0.000571924 0.594378 0.0037179 0.000106085 0.760322
0.289 0.770679 5.20622e-05 0.000235812 0.601842 0.0214927 1.74701e-05 0.770679
0.299 0.822457 4.93022e-05 8.83739e-05 0.573284 0.0488414 7.90312e-06 0.822457
0.309 0.885607 8.60488e-05 0.000207894 0.586983 0.0745502 6.66689e-05 0.885607
0.319 0.874812 0.000105858 0.000254509 0.577226 0.013926 6.00546e-05 0.874812
0.329 0.909639 1.24562e-05 0.000573114 0.551246 0.00629937 6.74657e-05 0.909639
0.339 0.960568 7.94632e-05 0.000537921 0.409835 0.00553687 1.91179e-05 0.960568
0.349 0.847798 0.000178147 6.94892e-05 0.381119 0.00231557 6.14222e-05 0.847798
0.359 0.785587 0.000489944 5.05969e-05 0.542973 0.00128365 6.77031e-05 0.785587
0.369 0.709108 0.00144446 2.30515e-05 0.455062 7.41729e-05 0.00146481 0.709108
0.379 0.64122 3.37619e-05 3.78866e-05 0.398566 6.60227e-06 0.0056572 0.64122
0.389 0.722446 4.83704e-05 0.00264403 0.291812 2.0083e-05 0.0116334 0.722446
0.399 0.580057 0.000151447 0.0110431 0.216643 5.97061e-07 0.0115526 0.580057
0.409 0.612901 1.20472e-05 0.0380668 0.182802 1.89117e-05 0.00767358 0.612901
0.419 0.753799 4.99798e-05 0.0371803 0.205018 1.33483e-05 0.0111908 0.753799
0.429 0.870862 0.000153229 0.00493039 0.195818 3.53902e-06 0.0203567 0.870862
0.439 0.889741 0.000306697 0.0181182 0.196618 1.0533e-07 0.0171501 0.889741
0.449 0.903979 0.00501666 0.106155 0.132197 1.46523e-06 0.0135658 0.903979
0.459 0.874174 0.0230201 0.131248 0.0637044 3.04836e-06 0.00964869 0.874174
0.469 0.845282 0.034704 0.18814 0.016268 5.23749e-07 0.00903379 0.845282
0.479 0.799079 0.0265083 0.222277 0.000157704 2.97893e-06 0.0208754 0.799079
0.489 0.855856 0.0574839 0.108047 0.00401719 2.01879e-05 0.0739063 0.855856
0.499 0.842172 0.123086 0.0341307 0.00102171 8.52187e-06 0.186109 0.842172
0.509 0.854997 0.146749 0.0206094 0.00221911 2.12476e-06 0.11538 0.854997
0.519 0.760339 0.0192484 0.00286908 0.00434597 3.30855e-07 0.0379826 0.760339
0.529 0.631491 0.034686 0.000391641 0.00126958 3.90215e-07 0.0100629 0.631491
0.539 0.467201 0.00630957 0.000100073 0.0010251 0.000288182 0.037476 0.467201
0.549 0.544533 0.00248057 0.000199321 0.0291915 9.72141e-05 0.133929 0.544533
0.559 0.441394 0.000469106 0.000225571 0.00540619 6.22414e-05 0.399139 0.441394
0.569 0.340735 0.000981761 0.00191943 0.111558 1.26441e-06 0.340735 0.248561
0.579 0.452194 0.046373 0.000611557 0.452194 3.47617e-05 0.269119 0.169314
0.589 0.645166 0.423505 0.000883759 0.645166 7.26707e-05 0.314661 0.233127
0.599 0.766614 0.679769 0.000351139 0.766614 1.87962e-05 0.199272 0.350663
0.609 1.24482 1.24482 0.0682214 0.75312 4.08758e-06 0.0948787 0.332357
0.619 1.02369 1.02369 0.299278 0.759782 3.30819e-07 0.00237266 0.376449
0.629 1.10963 1.10963 0.496149 0.531593 3.1361e-06 0.047917 0.356577
0.639 0.633679 0.601741 0.445341 0.633679 3.03112e-06 0.00526656 0.343744
0.649 0.599369 0.472823 0.476406 0.599369 1.84106e-05 8.19391e-06 0.523822
0.659 0.679227 0.443897 0.621328 0.520649 1.48967e-05 1.02353e-06 0.679227
0.669 0.683328 0.429746 0.537784 0.566917 7.4182e-05 7.64985e-05 0.683328
0.679 0.648824 0.350919 0.523433 0.565918 2.31534e-05 0.000111331 0.648824
0.689 0.6315 0.283568 0.553129 0.529398 3.8328e-05 0.00142979 0.6315
0.699 0.640142 0.640142 0.635847 0.358913 3.21568e-05 0.00430374 0.61091
0.709 1.07433 1.07433 0.715431 0.406592 3.39217e-05 0.0543327 0.630611
0.719 1.46028 1.46028 0.399319 0.283995 2.01484e-06 0.264611 0.750247
0.729 1.33216 1.33216 0.115848 0.201946 3.84101e-05 0.3278 0.867473
0.739 0.867867 0.721838 0.0355884 0.147973 1.28124e-06 0.422338 0.867867
0.749 0.813265 0.279516 0.000198939 0.425465 7.77543e-08 0.487315 0.813265
0.759 0.729243 0.130222 0.00155018 0.543892 4.22109e-06 0.646124 0.729243
0.769 0.568172 0.146381 2.27936e-05 0.568172 1.72889e-05 0.560786 0.469883
0.779 0.730771 0.548699 0.0288271 0.730771 4.01927e-06 0.604045 0.250165
0.789 1.16811 1.16811 0.0151408 0.759043 1.41144e-05 0.391102 0.253763
0.799 1.36873 1.36873 0.0795934 0.74648 2.68257e-05 0.382646 0.320756
0.809 1.41697 1.41697 0.264412 0.635707 3.78812e-07 0.12627 0.397473
0.819 1.29495 1.29495 0.311813 0.742205 1.46669e-06 0.0491398 0.450242
0.829 1.07177 1.07177 0.606232 0.7853 6.64594e-06 0.00399675 0.362546
0.839 0.800724 0.701773 0.764776 0.800724 1.93037e-05 0.000636118 0.362329
0.849 0.837136 0.511208 0.791517 0.837136 2.71041e-06 2.22792e-05 0.55919
0.859 0.835616 0.692168 0.835616 0.608782 4.07127e-05 0.000554284 0.699848
0.869 0.835034 0.835034 0.834641 0.571149 1.3569e-05 0.000651363 0.800783
0.879 1.05905 1.05905 0.603534 0.623701 2.22468e-05 0.00555942 0.840931
0.889 1.25037 1.25037 0.593851 0.582747 7.63736e-07 0.048883 0.844471
0.899 1.52145 1.52145 0.571151 0.605694 2.41071e-06 0.172434 0.861519
0.909 1.64519 1.64519 0.383151 0.574569 2.79454e-06 0.252854 0.802265
0.919 1.67732 1.67732 0.286378 0.443488 2.87315e-06 0.461401 0.78471
0.929 1.50928 1.50928 0.153466 0.417673 4.31115e-06 0.681016 0.809861
0.939 1.0963 1.0963 0.0397354 0.409893 3.39443e-06 0.599881 0.672985
0.949 0.995034 0.995034 0.00439578 0.782855 1.15721e-06 0.581134 0.704449
0.959 1.13221 1.13221 0.0268698 0.840285 3.0967e-06 0.477504 0.544503
0.969 1.47849 1.47849 0.1221 0.83242 9.84065e-07 0.462763 0.370221
0.979 1.55376 1.55376 0.175683 0.802253 6.98914e-06 0.533618 0.511361
0.989 1.68677 1.68677 0.347064 0.838148 2.43655e-06 0.304958 0.537011
0.999 1.56387 1.56387 0.572593 0.884268 2.30864e-06 0.188857 0.502442
1.009 1.31306 1.31306 0.679468 0.827359 2.86228e-06 0.078262 0.530784
1.019 1.17119 1.17119 0.779636 0.841811 6.9945e-07 0.0148528 0.528962
1.029 1.25407 1.25407 0.73854 0.842476 4.66056e-06 0.0331501 0.54552
1.039 1.10831 1.10831 0.655562 0.820529 1.05478e-05 0.00633075 0.581722
1.049 1.13198 1.13198 0.698415 0.796626 5.21658e-06 0.0091857 0.679606
1.059 1.3911 1.3911 0.633727 0.735739 5.63062e-08 0.0964349 0.61121
1.069 1.34388 1.34388 0.65689 0.746079 3.39146e-06 0.0650474 0.649025
1.079 1.31131 1.31131 0.719008 0.721056 1.66928e-06 0.0533258 0.784114
1.089 1.40836 1.40836 0.837602 0.508729 7.07681e-07 0.124591 0.808215
1.099 1.72341 1.72341 0.870397 0.497278 4.32083e-07 0.44618 0.856126
1.109 1.69875 1.69875 0.377889 0.5705 7.63006e-07 0.55403 0.848043
1.119 1.54186 1.54186 0.16407 0.730621 1.80004e-06 0.494773 0.889661
1.129 1.59732 1.59732 0.202877 0.792267 8.40025e-07 0.448667 0.860704
1.139 1.64513 1.64513 0.237107 0.714881 5.19383e-06 0.545179 0.800774
1.149 1.64851 1.64851 0.241649 0.776666 4.8505e-07 0.532556 0.85014
1.159 1.65579 1.65579 0.245728 0.817226 3.38691e-06 0.570296 0.825158
1.169 1.70515 1.70515 0.300226 0.832464 8.79549e-07 0.394915 0.819486
1.179 1.76901 1.76901 0.464864 0.833439 1.17679e-07 0.36121 0.781304
1.189 1.7938 1.7938 0.60127 0.8406 5.09352e-07 0.400563 0.72604
1.199 1.88205 1.88205 0.683718 0.773504 7.71846e-07 0.586516 0.711245
1.209 1.74173 1.74173 0.769752 0.765302 3.56646e-06 0.36725 0.77426
1.219 1.59546 1.59546 0.836673 0.886552 3.6216e-06 0.201393 0.794888
1.229 1.5294 1.5294 0.829676 0.913548 2.396e-06 0.153528 0.687359
1.239 1.53081 1.53081 0.858312 0.93434 3.53979e-07 0.155056 0.714786
1.249 1.50007 1.50007 0.951346 0.858502 1.43925e-06 0.140745 0.647693
1.259 1.48161 1.48161 0.980704 0.840239 4.09885e-07 0.12376 0.76188
1.269 1.4409 1.4409 0.904609 0.855617 5.64559e-08 0.10256 0.884633
1.279 1.45245 1.45245 0.954249 0.818775 5.70916e-05 0.108881 0.926136
1.289 1.55749 1.55749 0.927319 0.784989 2.7971e-06 0.179538 0.923543
1.299 1.67644 1.67644 0.789852 0.781126 1.67473e-06 0.267715 0.934181
1.309 1.77336 1.77336 0.691995 0.837354 2.86939e-06 0.385602 0.903967
1.319 1.90361 1.90361 0.679145 0.812712 1.85674e-07 0.587857 0.884835
1.329 1.94914 1.94914 0.71343 0.80425 1.1221e-06 0.693554 0.895243
1.339 1.95618 1.95618 0.763592 0.818412 2.18321e-06 0.737652 0.847792
1.349 1.90238 1.90238 0.579224 0.859847 9.4789e-08 0.79779 0.860549
1.359 1.88009 1.88009 0.525222 0.840428 1.18323e-06 0.779849 0.91584
1.369 1.90629 1.90629 0.586067 0.835303 3.3473e-07 0.718638 0.902852
1.379 1.87805 1.87805 0.52672 0.852265 4.20017e-09 0.685155 0.825624
1.389 1.87116 1.87116 0.509285 0.910437 3.05122e-07 0.716875 0.779368
1.399 1.87566 1.87566 0.569753 0.904384 1.10802e-06 0.561204 0.79833
1.409 1.77105 1.77105 0.621052 0.947494 9.13994e-07 0.367927 0.835057
1.419 1.76835 1.76835 0.628421 0.933322 1.32035e-05 0.360737 0.808137
1.429 1.74564 1.74564 0.754181 0.900525 3.38687e-06 0.333714 0.792193
1.439 1.72354 1.72354 0.980953 0.905969 4.79085e-05 0.311567 0.790698
1.449 1.68857 1.68857 0.915019 0.927375 2.34332e-07 0.275143 0.8319
1.459 1.70072 1.70072 0.889142 0.90006 4.76231e-07 0.289343 0.850768
1.469 1.72621 1.72621 0.867478 0.834364 1.09547e-07 0.313991 0.901937
1.479 1.67507 1.67507 0.89667 0.839991 9.03927e-08 0.263365 0.918543
1.489 1.64104 1.64104 0.908417 0.843005 1.52198e-07 0.232933 0.931194
1.499 1.6394 1.6394 0.935059 0.900189 1.68604e-06 0.232065 0.935167
1.509 1.71752 1.71752 0.976558 0.875552 7.9994e-06 0.310307 0.898229
1.519 1.79099 1.79099 0.975785 0.844896 9.6604e-07 0.39064 0.867302
1.529 1.76469 1.76469 0.967673 0.827833 3.25328e-07 0.355607 0.907641
1.539 1.73428 1.73428 0.899214 0.831714 2.10521e-06 0.321237 0.935273
1.549 1.77999 1.77999 0.832845 0.871522 2.05567e-07 0.380965 0.933638
1.559 1.86722 1.86722 0.70767 0.839579 1.37216e-05 0.515485 0.929591
1.569 1.92496 1.92496 0.64376 0.868429 9.85201e-06 0.629818 0.943049
1.579 1.93243 1.93243 0.638673 0.897181 1.5277e-07 0.752057 0.937206
1.589 1.94509 1.94509 0.680502 0.909972 7.35688e-06 0.798736 0.898244
1.599 1.97236 1.97236 0.791447 0.930471 5.94452e-06 0.773726 0.889945
1.609 1.97652 1.97652 0.914106 0.954568 5.79455e-09 0.784688 0.894926
1.619 1.94959 1.94959 0.921847 0.957952 2.88886e-07 0.716578 0.864561
1.629 1.88283 1.88283 0.946327 0.973349 5.17612e-07 0.545513 0.872342
1.639 1.81921 1.81921 0.986316 0.951031 7.68354e-06 0.430717 0.862373
1.649 1.7916 1.7916 1.0009 0.948304 0.000157773 0.389377 0.871917
1.659 1.74348 1.74348 0.99875 0.918388 0.000210182 0.333075 0.895547
1.669 1.71529 1.71529 0.958411 0.951443 2.78981e-07 0.301432 0.914515
1.679 1.69335 1.69335 0.983019 0.969593 1.48519e-05 0.280706 0.944331
1.689 1.67197 1.67197 0.985464 0.963119 1.0425e-05 0.259418 0.93239
1.699 1.69124 1.69124 1.03065 0.94621 0.000881427 0.278407 0.926653
1.709 1.74449 1.74449 1.03335 0.925736 0.000572264 0.334418 0.951476
1.719 1.77577 1.77577 1.03293 0.92169 0.000597396 0.371062 0.969704
1.729 1.83069 1.83069 1.01942 0.91217 0.000204591 0.450239 0.986879
1.739 1.87526 1.87526 1.01372 0.895557 9.41812e-05 0.517506 0.977377
1.749 1.89341 1.89341 0.973454 0.890942 5.36133e-06 0.550754 0.966063
1.759 1.88875 1.88875 0.952288 0.882203 2.58006e-07 0.541696 0.962669
1.769 1.9005 1.9005 0.869182 0.887232 4.48153e-07 0.566563 0.95333
1.779 1.91887 1.91887 0.820915 0.919695 4.92844e-07 0.605833 0.900649
1.789 1.90082 1.90082 0.828309 0.918805 5.10333e-06 0.575213 0.885706
1.799 1.84625 1.84625 0.828517 0.944038 3.5199e-06 0.470695 0.927577
1.809 1.8245 1.8245 0.833604 0.965393 9.64943e-07 0.434147 0.97048
1.819 1.8413 1.8413 0.848216 0.946283 1.19129e-07 0.460166 0.926846
1.829 1.86304 1.86304 0.873143 0.931519 3.35984e-06 0.495247 0.906516
1.839 1.88539 1.88539 0.89558 0.934314 6.71361e-05 0.536806 0.914644
1.849 1.8907 1.8907 0.922036 0.954542 0.000291443 0.547105 0.904968
1.859 1.87211 1.87211 0.982659 0.964314 0.000352039 0.511186 0.91075
1.869 1.85913 1.85913 1.0162 0.972859 0.000137756 0.489284 0.902266
1.879 1.84521 1.84521 1.02071 0.968892 0.000226491 0.466322 0.900312
1.889 1.82208 1.82208 0.990052 0.975298 1.15073e-05 0.431552 0.917256
1.899 1.78571 1.78571 0.983095 0.975477 2.40751e-05 0.382488 0.936793
1.909 1.76806 1.76806 1.01498 0.958193 0.000144075 0.359647 0.966828
1.919 1.7765 1.7765 0.998752 0.901492 6.07055e-06 0.37005 0.960917
1.929 1.79092 1.79092 1.02493 0.887832 0.000729034 0.38821 0.97025
1.939 1.79161 1.79161 1.02816 0.908767 0.000916282 0.38898 0.963881
1.949 1.7978 1.7978 0.950331 0.927556 0.000348503 0.397248 0.978204
1.959 1.81952 1.81952 0.915845 0.945103 1.25337e-05 0.428092 0.98127
1.969 1.85464 1.85464 0.921188 0.927411 2.67013e-05 0.483443 0.977728
1.979 1.88601 1.88601 0.966174 0.926372 0.000411407 0.537485 0.952976
1.989 1.90092 1.90092 1.02154 0.946864 0.000238868 0.566622 0.95023
1.999 1.913 1.913 1.02271 0.965258 0.000266767 0.59275 0.969937
2.009 1.9251 1.9251 1.02524 0.965934 0.000402232 0.621712 0.977147
2.019 1.92783 1.92783 1.00935 0.94826 9.59631e-05 0.627187 0.962471
2.029 1.92015 1.92015 0.942267 0.954172 0.000221916 0.608955 0.961271
2.039 1.90568 1.90568 0.902508 0.95794 1.63997e-05 0.577023 0.962356
2.049 1.88631 1.88631 0.91601 0.979754 3.8311e-05 0.538464 0.939424
2.059 1.85759 1.85759 0.941573 0.992736 6.10177e-05 0.487154 0.930853
2.069 1.8321 1.8321 0.981187 0.994024 0.000355817 0.445973 0.943181
2.079 1.81144 1.81144 1.03258 0.990544 0.000942421 0.416271 0.954903
2.089 1.79961 1.79961 1.06675 0.986027 0.00230587 0.399504 0.954449
2.099 1.80558 1.80558 1.06772 0.978444 0.0023095 0.407577 0.953869
2.109 1.81447 1.81447 1.04849 0.964852 0.00123878 0.419802 0.954345
2.119 1.8089 1.8089 1.04051 0.968142 0.000820881 0.412152 0.963789
2.129 1.80611 1.80611 1.04201 0.971402 0.000886039 0.408243 0.984445
2.139 1.81498 1.81498 1.02964 0.978516 0.000574451 0.420822 0.986103
2.149 1.83663 1.83663 1.01785 0.95754 0.000159378 0.4535 0.970371
2.159 1.85466 1.85466 1.02599 0.944623 0.000360672 0.4809 0.970811
2.169 1.8563 1.8563 1.02871 0.949691 0.000412144 0.483534 0.981061
2.179 1.85724 1.85724 1.03153 0.938108 0.000508611 0.485117 0.982069
2.189 1.86337 1.86337 1.0027 0.940597 0.000378698 0.495433 0.985148
2.199 1.86671 1.86671 0.955458 0.955328 0.000194458 0.501311 0.983517
2.209 1.87747 1.87747 0.919464 0.9737 4.41108e-05 0.520614 0.984151
2.219 1.88157 1.88157 0.905828 0.970155 7.3372e-07 0.527956 0.984902
2.229 1.88216 1.88216 0.911218 0.981828 6.12826e-05 0.529089 0.974497
2.239 1.88883 1.88883 0.938697 0.985611 0.000261052 0.541971 0.959743
2.249 1.89891 1.89891 0.990958 0.982765 0.000944437 0.562031 0.948244
2.259 1.8984 1.8984 1.05677 0.983527 0.00195065 0.560844 0.946217
2.269 1.89222 1.89222 1.05268 0.980884 0.0013964 0.548914 0.958641
2.279 1.87836 1.87836 1.03745 0.985089 0.000760041 0.522458 0.970149
2.289 1.86406 1.86406 1.03141 0.98427 0.000494295 0.49715 0.959735
2.299 1.84627 1.84627 1.03437 0.980805 0.000596036 0.467882 0.956109
2.309 1.82666 1.82666 1.03646 0.977754 0.000666488 0.43775 0.963766
2.319 1.80936 1.80936 1.03931 0.979961 0.000786258 0.412956 0.96578
2.329 1.80091 1.80091 1.05054 0.987219 0.00127815 0.401254 0.970657
2.339 1.7985 1.7985 1.05614 0.974284 0.00159697 0.398006 0.984063
2.349 1.80377 1.80377 1.05586 0.971536 0.00156143 0.405203 0.987563
2.359 1.82204 1.82204 1.05878 0.97121 0.00173587 0.431296 0.990681
2.369 1.84765 1.84765 1.05169 0.956873 0.00133952 0.470633 0.991922
2.379 1.87185 1.87185 1.05305 0.953576 0.00141155 0.511177 0.991819
2.389 1.88829 1.88829 1.05587 0.965269 0.00156582 0.540794 0.989647
2.399 1.89187 1.89187 1.04133 0.978911 0.00107557 0.547762 0.989347
2.409 1.89587 1.89587 1.02248 0.981415 0.000388825 0.555731 0.99287
2.419 1.89843 1.89843 1.00917 0.979938 0.000100625 0.560879 0.976391
2.429 1.89419 1.89419 1.00346 0.983222 1.46162e-05 0.552509 0.969367
2.439 1.88284 1.88284 1.0057 0.989864 1.70035e-05 0.530652 0.973407
2.449 1.8728 1.8728 1.01282 0.992768 8.88523e-05 0.512054 0.979596
2.459 1.86681 1.86681 1.02066 0.990774 0.000220177 0.501444 0.981105
2.469 1.86348 1.86348 1.0173 0.991287 0.000159475 0.49563 0.977201
2.479 1.85914 1.85914 1.01104 0.987101 6.45985e-05 0.488321 0.973829
2.489 1.85123 1.85123 1.01867 0.988847 0.000302803 0.475329 0.975399
2.499 1.84671 1.84671 1.04433 0.993381 0.00140097 0.467954 0.970775
2.509 1.84789 1.84789 1.0616 0.992899 0.00190379 0.469831 0.963406
2.519 1.85491 1.85491 1.06135 0.989804 0.00188603 0.481275 0.962708
2.529 1.86271 1.86271 1.05915 0.990581 0.00175151 0.494322 0.969277
2.539 1.8584 1.8584 1.0576 0.991439 0.00166576 0.487067 0.984391
2.549 1.85176 1.85176 1.0565 0.974287 0.001598 0.476144 0.98781
2.559 1.84564 1.84564 1.05903 0.966135 0.00174784 0.46628 0.983599
2.569 1.84274 1.84274 1.05627 0.95423 0.00158591 0.461677 0.986705
2.579 1.8409 1.8409 1.05252 0.956077 0.00144906 0.45882 0.994152
2.589 1.84255 1.84255 1.03074 0.970115 0.000774181 0.461422 0.993928
2.599 1.85075 1.85075 1.01245 0.975734 9.18036e-05 0.474604 0.994266
2.609 1.86129 1.86129 1.01617 0.976314 0.000161371 0.492121 0.990265
2.619 1.87119 1.87119 1.02927 0.979262 0.000493016 0.509256 0.988298
2.629 1.88043 1.88043 1.04055 0.982978 0.000860864 0.526018 0.990881
2.639 1.8887 1.8887 1.04652 0.984998 0.00109578 0.541677 0.994512
2.649 1.89613 1.89613 1.04431 0.988732 0.00100331 0.556327 0.988585
2.659 1.8976 1.8976 1.03845 0.989393 0.000760725 0.55927 0.984784
2.669 1.88955 1.88955 1.03458 0.992364 0.000602319 0.543397 0.98408
2.679 1.87948 1.87948 1.03715 0.992837 0.000694787 0.524317 0.980725
2.689 1.86925 1.86925 1.0477 0.993588 0.00117398 0.505835 0.978412
2.699 1.8601 1.8601 1.05552 0.994162 0.00154243 0.490013 0.978454
2.709 1.85237 1.85237 1.05593 0.995255 0.00156566 0.477143 0.977012
2.719 1.84676 1.84676 1.05509 0.995861 0.00151938 0.468053 0.983622
2.729 1.8405 1.8405 1.0559 0.994728 0.00156579 0.458253 0.989154
2.739 1.83672 1.83672 1.05994 0.991836 0.0018001 0.452372 0.990042
2.749 1.83726 1.83726 1.05858 0.984341 0.00171791 0.453208 0.99306
2.759 1.8398 1.8398 1.05874 0.981824 0.00172725 0.457134 0.994959
2.769 1.84604 1.84604 1.06261 0.984897 0.00196793 0.466939 0.994736
2.779 1.85694 1.85694 1.06872 0.983719 0.00237189 0.484745 0.992191
2.789 1.86902 1.86902 1.07024 0.982667 0.00246973 0.505431 0.991952
2.799 1.87058 1.87058 1.06496 0.986523 0.0021373 0.507976 0.990604
2.809 1.86934 1.86934 1.05726 0.984975 0.0016487 0.505785 0.991626
2.819 1.86877 1.86877 1.05501 0.977993 0.00151402 0.504778 0.99435
2.829 1.87001 1.87001 1.04914 0.972395 0.00147723 0.50697 0.991946
2.839 1.87235 1.87235 1.02601 0.973042 0.000501863 0.511124 0.992204
2.849 1.87302 1.87302 1.01242 0.98041 0.000115711 0.51233 0.993701
2.859 1.87212 1.87212 1.00452 0.991791 1.3235e-05 0.510718 0.995331
2.869 1.87139 1.87139 1.00754 0.997636 7.51659e-05 0.509419 0.989309
2.879 1.87067 1.87067 1.02416 0.997357 0.0004701 0.508136 0.980786
2.889 1.87077 1.87077 1.0491 0.996595 0.00146926 0.508312 0.976746
2.899 1.87205 1.87205 1.06209 0.996677 0.00192947 0.510578 0.978323
2.909 1.87351 1.87351 1.06338 0.996752 0.0020113 0.513186 0.984187
2.919 1.86987 1.86987 1.06496 0.995499 0.00211263 0.506785 0.986303
2.929 1.86381 1.86381 1.06488 0.994421 0.00210738 0.496255 0.987829
2.939 1.85791 1.85791 1.06666 0.994 0.00222518 0.486255 0.987277
2.949 1.85389 1.85389 1.06515 0.992909 0.00212706 0.479558 0.988985
2.959 1.8521 1.8521 1.06205 0.993974 0.00192917 0.476623 0.989618
2.969 1.85042 1.85042 1.06025 0.992638 0.00181671 0.47391 0.990447
2.979 1.84923 1.84923 1.0584 0.990365 0.00170794 0.47198 0.992394
2.989 1.84914 1.84914 1.05911 0.988655 0.00175035 0.471834 0.997454
2.999 1.85189 1.85189 1.06062 0.988035 0.00183907 0.476315 0.995507


==> plots/mumag4/Adaptive/itnr_axis.dat <==
t itnr_adaptive itnr_T1plus itnr_T2plus itnr_T3plus itnr_T1minus itnr_T2minus itnr_T3minus
0.01 77 99 78 82 77 77 81
0.02 76 108 79 82 76 76 81
0.03 75 125 80 83 75 76 82
0.04 76 148 82 83 76 76 83
0.05 76 163 82 84 76 76 84
0.06 76 151 85 84 76 77 84
0.07 77 128 98 84 77 77 84
0.08 77 155 119 84 77 77 84
0.09 84 160 130 84 78 78 84
0.1 84 163 137 84 77 78 84
0.11 84 159 142 84 77 84 84
0.12 85 160 143 84 78 98 85
0.13 86 156 146 85 78 122 86
0.14 86 149 150 86 80 144 86
0.15 86 138 158 86 84 158 86
0.16 87 130 162 88 92 163 87
0.17 88 112 164 90 118 164 88
0.18 90 126 154 92 153 163 90
0.19 90 142 154 94 158 158 90
0.2 91 148 158 95 154 142 91
0.21 92 153 161 96 151 150 92
0.22 92 156 155 96 142 161 92
0.23 97 160 151 97 126 163 92
0.24 96 160 162 96 96 154 90
0.25 96 157 161 96 127 161 90
0.26 90 161 155 96 121 160 90
0.27 90 161 155 96 90 166 90
0.28 90 162 159 96 84 173 90
0.29 88 145 158 94 85 153 88
0.3 88 139 143 92 84 162 88
0.31 88 146 142 91 88 162 88
0.32 88 148 144 90 100 162 88
0.33 87 145 140 90 103 166 87
0.34 86 158 135 90 114 156 86
0.35 87 164 130 92 133 155 87
0.36 87 154 128 92 153 162 87
0.37 88 144 142 93 156 153 88
0.38 88 153 136 94 150 129 88
0.39 88 156 112 96 145 121 88
0.4 88 153 88 99 146 134 88
0.41 88 144 86 103 141 142 88
0.42 90 144 88 107 153 131 90
0.43 90 152 87 110 158 128 90
0.44 90 156 89 115 172 135 90
0.45 90 151 90 120 157 142 90
0.46 88 140 89 128 170 144 88
0.47 88 122 90 134 154 138 88
0.48 86 105 94 138 159 124 86
0.49 87 97 100 138 158 107 87
0.5 88 98 108 148 155 102 88
0.51 90 102 122 142 153 99 90
0.52 91 110 150 138 160 99 91
0.53 93 116 162 130 163 103 93
0.54 94 120 163 122 130 103 94
0.55 98 129 176 117 139 100 98
0.56 95 133 168 115 167 96 95
0.57 88 123 160 105 176 88 94
0.58 94 97 164 94 174 86 93
0.59 90 86 153 90 180 86 92
0.6 88 83 120 88 189 88 90
0.61 83 83 88 87 187 90 88
0.62 82 82 84 86 196 95 88
0.63 83 83 82 85 184 93 87
0.64 86 82 82 86 176 114 87
0.65 86 83 82 86 164 153 86
0.66 87 82 82 87 164 160 87
0.67 86 83 82 86 168 150 86
0.68 86 83 82 87 165 128 86
0.69 85 82 82 89 149 124 85
0.7 82 82 82 88 142 100 84
0.71 81 81 82 88 148 86 84
0.72 80 80 84 87 166 84 84
0.73 82 82 88 88 162 83 84
0.74 84 83 106 86 169 82 84
0.75 86 83 132 87 159 82 86
0.76 88 82 134 86 168 82 88
0.77 86 82 130 86 164 82 89
0.78 84 84 100 84 184 83 88
0.79 82 82 87 85 184 84 87
0.8 81 81 84 84 177 84 87
0.81 81 81 84 84 174 86 86
0.82 81 81 82 85 175 88 86
0.83 81 81 81 84 166 96 85
0.84 84 82 81 84 166 118 85
0.85 86 81 81 86 156 140 86
0.86 81 81 81 86 151 134 84
0.87 80 80 81 86 158 118 84
0.88 80 80 81 85 168 92 83
0.89 80 80 82 85 178 84 82
0.9 79 79 82 84 177 83 82
0.91 79 79 82 85 169 81 83
0.92 80 80 84 85 172 82 83
0.93 80 80 86 84 164 82 84
0.94 81 81 92 84 172 82 84
0.95 79 79 94 84 170 82 86
0.96 80 80 88 83 170 82 86
0.97 80 80 84 82 172 82 84
0.98 79 79 82 82 168 83 84
0.99 79 79 81 82 168 83 84
1 79 79 81 82 172 84 83
1.01 79 79 80 83 167 85 83
1.02 79 79 80 84 171 85 84
1.03 80 80 80 83 168 87 84
1.04 80 80 81 84 156 88 85
1.05 80 80 82 84 169 86 85
1.06 80 80 81 84 176 86 84
1.07 80 80 81 84 168 86 84
1.08 80 80 81 85 173 84 83
1.09 80 80 82 84 174 84 82
1.1 79 79 83 83 174 83 82
1.11 79 79 84 84 168 82 83
1.12 78 78 82 84 170 81 84
1.13 78 78 82 83 169 81 84
1.14 78 78 82 82 182 81 83
1.15 78 78 81 82 180 80 82
1.16 78 78 81 82 180 80 82
1.17 77 77 80 82 179 81 83
1.18 78 78 80 82 174 80 83
1.19 78 78 81 82 180 82 82
1.2 78 78 81 82 176 82 82
1.21 78 78 80 82 171 82 82
1.22 78 78 80 82 173 81 82
1.23 78 78 80 83 175 82 83
1.24 79 79 80 82 162 83 83
1.25 78 78 80 82 139 83 82
1.26 79 79 80 83 129 84 82
1.27 78 78 80 84 162 82 82
1.28 78 78 80 84 138 82 82
1.29 78 78 80 83 151 82 82
1.3 77 77 80 82 168 81 81
1.31 78 78 80 82 172 80 81
1.32 78 78 80 81 171 80 81
1.33 78 78 80 81 180 80 81
1.34 78 78 80 80 183 80 81
1.35 78 78 80 80 174 80 81
1.36 78 78 80 81 174 79 82
1.37 78 78 80 81 178 80 81
1.38 78 78 80 81 174 80 82
1.39 77 77 80 80 156 80 81
1.4 78 78 79 82 163 81 81
1.41 78 78 79 82 147 81 82
1.42 78 78 80 82 131 81 82
1.43 78 78 80 82 113 81 82
1.44 77 77 79 82 121 81 82
1.45 77 77 79 82 154 80 82
1.46 78 78 79 83 171 80 82
1.47 78 78 79 83 168 80 82
1.48 78 78 80 82 174 80 82
1.49 78 78 79 82 174 79 82
1.5 78 78 78 82 148 80 82
1.51 76 76 79 82 108 80 81
1.52 77 77 79 82 124 80 81
1.53 78 78 80 82 154 80 81
1.54 78 78 80 82 137 80 81
1.55 78 78 80 82 152 80 82
1.56 78 78 80 82 144 80 82
1.57 77 77 80 81 146 80 81
1.58 78 78 79 81 142 79 81
1.59 78 78 79 80 158 79 80
1.6 78 78 79 80 156 79 80
1.61 78 78 79 80 164 80 80
1.62 78 78 79 81 163 80 80
1.63 78 78 79 81 131 80 80
1.64 77 77 78 82 106 80 81
1.65 77 77 78 82 94 80 81
1.66 77 77 78 82 100 80 81
1.67 77 77 78 82 139 80 82
1.68 78 78 78 82 120 79 82
1.69 77 77 78 82 104 79 81
1.7 77 77 78 81 85 78 80
1.71 77 77 78 81 83 78 80
1.72 77 77 78 82 84 78 81
1.73 77 77 78 82 86 79 81
1.74 77 77 79 82 90 80 81
1.75 78 78 80 82 130 79 80
1.76 78 78 80 82 148 79 81
1.77 78 78 80 82 143 80 81
1.78 77 77 79 81 144 80 81
1.79 77 77 79 82 132 80 81
1.8 78 78 78 82 137 79 81
1.81 78 78 78 82 138 78 81
1.82 77 77 78 81 134 78 80
1.83 77 77 78 81 122 79 80
1.84 77 77 78 81 108 79 80
1.85 77 77 78 81 98 78 81
1.86 78 78 78 82 90 79 81
1.87 78 78 78 82 86 80 82
1.88 77 77 78 82 89 80 82
1.89 78 78 78 82 132 80 82
1.9 78 78 78 83 115 80 82
1.91 78 78 78 82 89 78 82
1.92 77 77 78 82 92 79 82
1.93 78 78 79 82 88 79 82
1.94 78 78 79 82 92 79 82
1.95 77 77 79 82 102 78 82
1.96 77 77 78 82 115 78 81
1.97 77 77 78 81 114 78 80
1.98 76 76 78 80 96 78 80
1.99 77 77 78 80 86 78 80
2 77 77 78 80 84 78 80
2.01 78 78 78 80 85 78 80
2.02 78 78 78 81 92 78 80
2.03 78 78 78 81 106 78 80
2.04 78 78 78 80 109 78 80
2.05 77 77 78 81 122 78 80
2.06 77 77 78 82 108 79 81
2.07 77 77 78 82 92 79 81
2.08 77 77 78 82 84 78 81
2.09 77 77 77 82 82 78 80
2.1 77 77 77 82 82 78 81
2.11 77 77 77 82 81 78 81
2.12 77 77 77 82 81 78 81
2.13 77 77 77 82 82 77 80
2.14 77 77 78 81 83 77 80
2.15 77 77 77 81 82 78 80
2.16 77 77 78 82 83 78 80
2.17 77 77 78 82 84 78 80
2.18 77 77 78 81 87 78 80
2.19 77 77 78 81 94 78 80
2.2 77 77 78 81 108 78 81
2.21 77 77 78 81 123 78 80
2.22 78 78 78 80 108 78 80
2.23 78 78 78 81 120 78 80
2.24 78 78 78 81 102 78 81
2.25 77 77 78 81 90 78 81
2.26 77 77 78 81 84 78 80
2.27 77 77 77 80 82 77 80
2.28 76 76 77 80 81 77 80
2.29 76 76 77 81 81 78 80
2.3 77 77 77 82 81 78 80
2.31 77 77 77 82 81 78 80
2.32 77 77 78 82 82 78 81
2.33 77 77 77 82 81 78 81
2.34 77 77 77 81 81 78 80
2.35 77 77 77 81 80 77 80
2.36 77 77 77 82 80 78 81
2.37 77 77 78 82 81 78 81
2.38 76 76 78 82 82 78 81
2.39 77 77 78 82 83 78 81
2.4 77 77 78 81 83 78 80
2.41 77 77 77 81 84 77 80
2.42 77 77 77 81 84 78 80
2.43 77 77 77 82 82 77 80
2.44 77 77 77 82 81 78 80
2.45 77 77 77 82 81 78 80
2.46 77 77 77 81 81 77 80
2.47 76 76 76 81 81 77 80
2.48 76 76 76 81 81 77 80
2.49 77 77 77 81 83 77 80
2.5 77 77 77 81 83 78 81
2.51 77 77 78 82 84 78 81
2.52 77 77 78 82 83 78 81
2.53 78 78 78 81 81 78 81
2.54 78 78 78 81 81 78 80
2.55 78 78 78 81 82 78 81
2.56 77 77 78 82 84 78 81
2.57 77 77 78 82 86 78 82
2.58 77 77 78 82 86 78 82
2.59 77 77 78 82 87 78 82
2.6 77 77 77 81 83 78 81
2.61 76 76 76 81 82 77 80
2.62 76 76 76 81 81 76 80
2.63 76 76 77 81 80 77 80
2.64 77 77 77 81 80 77 80
2.65 77 77 77 80 80 77 80
2.66 76 76 77 81 80 77 80
2.67 77 77 77 81 80 77 80
2.68 77 77 77 81 80 77 80
2.69 76 76 77 82 81 77 81
2.7 76 76 77 82 81 77 81
2.71 77 77 77 82 81 78 81
2.72 78 78 78 82 80 78 81
2.73 78 78 78 82 80 77 80
2.74 77 77 77 82 80 77 80
2.75 76 76 76 82 80 77 80
2.76 77 77 78 82 80 78 81
2.77 78 78 78 82 80 78 80
2.78 76 76 77 81 80 77 80
2.79 76 76 76 82 80 77 80
2.8 77 77 77 81 80 77 80
2.81 77 77 78 81 81 77 80
2.82 77 77 78 81 84 78 81
2.83 77 77 78 82 86 78 81
2.84 77 77 78 82 88 78 81
2.85 78 78 78 82 88 78 82
2.86 78 78 79 81 84 78 81
2.87 78 78 78 81 87 78 81
2.88 77 77 77 81 85 78 81
2.89 76 76 77 81 83 77 81
2.9 76 76 76 81 82 77 80
2.91 76 76 76 81 80 76 80
2.92 76 76 76 81 79 76 80
2.93 76 76 76 81 78 76 80
2.94 76 76 76 81 79 77 80
2.95 76 76 76 81 79 77 80
2.96 76 76 76 81 79 76 80
2.97 76 76 76 81 79 77 80
2.98 77 77 77 82 80 77 81
2.99 77 77 77 82 80 77 81
3 77 77 77 82 80 77 81


==> plots/mumag4/Adaptive/itnr_axis_EXPL.dat <==
t itnr_adaptive itnr_T1plus itnr_T2plus itnr_T3plus itnr_T1minus itnr_T2minus itnr_T3minus
0.01 77 77 77 77 77 77 77
0.02 76 76 76 76 76 76 76
0.03 75 75 75 75 75 75 75
0.04 74 75 74 74 74 74 74
0.05 74 74 74 74 74 74 74
0.06 74 74 74 74 74 74 74
0.07 75 75 75 75 75 75 75
0.08 74 74 74 74 74 74 74
0.09 74 74 74 74 74 74 74
0.1 74 74 74 74 74 74 74
0.11 74 74 74 74 74 74 74
0.12 74 74 74 74 74 74 74
0.13 74 74 74 74 74 74 74
0.14 75 75 75 75 75 75 75
0.15 75 75 75 75 75 75 75
0.16 75 75 75 75 75 75 75
0.17 76 76 76 76 76 76 76
0.18 77 77 77 77 77 77 77
0.19 78 78 78 78 78 78 78
0.2 78 78 78 78 78 78 78
0.21 78 78 78 78 78 78 78
0.22 78 78 78 78 78 78 78
0.23 78 78 78 78 78 78 78
0.24 78 78 78 78 78 78 78
0.25 78 78 78 78 78 78 78
0.26 78 78 78 78 78 78 78
0.27 78 78 78 78 78 78 78
0.28 78 78 78 78 78 78 78
0.29 78 78 78 78 78 78 78
0.3 77 77 77 77 77 77 77
0.31 78 78 78 78 78 78 78
0.32 77 77 77 77 77 77 77
0.33 77 77 77 77 77 77 77
0.34 77 77 77 77 77 77 77
0.35 78 78 78 78 78 78 78
0.36 78 78 78 78 78 78 78
0.37 78 78 78 78 78 78 78
0.38 78 78 78 78 78 78 78
0.39 78 78 78 78 78 78 78
0.4 79 79 79 79 79 79 79
0.41 79 79 79 79 79 79 79
0.42 80 80 80 80 80 80 80
0.43 81 81 81 81 81 81 81
0.44 82 82 82 82 82 82 82
0.45 82 82 82 82 82 82 82
0.46 82 82 82 82 82 82 82
0.47 82 82 82 82 82 82 82
0.48 82 82 82 82 82 82 82
0.49 83 83 83 83 83 83 83
0.5 83 83 83 83 83 83 83
0.51 84 84 84 84 84 84 84
0.52 83 83 83 83 83 83 83
0.53 84 84 84 84 84 84 84
0.54 86 86 86 86 86 86 86
0.55 88 88 88 88 88 88 88
0.56 86 86 86 86 86 86 86
0.57 84 84 84 84 84 84 84
0.58 82 82 82 82 82 82 82
0.59 80 80 80 80 80 80 80
0.6 80 80 80 80 80 80 80
0.61 80 80 80 80 80 80 80
0.62 79 79 79 79 79 79 79
0.63 79 79 79 79 79 79 79
0.64 79 79 79 79 79 79 79
0.65 79 79 79 79 79 79 79
0.66 78 78 78 78 78 78 78
0.67 79 79 79 79 79 79 79
0.68 79 79 79 79 79 79 79
0.69 78 78 78 78 78 78 78
0.7 78 78 78 78 78 78 78
0.71 78 78 78 78 78 78 78
0.72 78 78 78 78 78 78 78
0.73 79 79 79 79 79 79 79
0.74 79 79 79 79 79 79 79
0.75 79 79 79 79 79 79 79
0.76 79 79 79 79 79 79 79
0.77 79 79 79 79 79 79 79
0.78 79 79 79 79 79 79 79
0.79 80 80 80 80 80 80 80
0.8 79 79 79 79 79 79 79
0.81 78 78 78 78 78 78 78
0.82 78 78 78 78 78 78 78
0.83 78 78 78 78 78 78 78
0.84 78 78 78 78 78 78 78
0.85 79 79 79 79 79 79 79
0.86 78 78 78 78 78 78 78
0.87 78 78 78 78 78 78 78
0.88 77 77 77 77 77 77 77
0.89 77 77 77 77 77 77 77
0.9 77 77 77 77 77 77 77
0.91 77 77 77 77 77 77 77
0.92 78 78 78 78 78 78 78
0.93 78 78 78 78 78 78 78
0.94 78 78 78 78 78 78 78
0.95 78 78 78 78 78 78 78
0.96 78 78 78 78 78 78 78
0.97 78 78 78 78 78 78 78
0.98 78 78 78 78 78 78 78
0.99 78 78 78 78 78 78 78
1 77 77 77 77 77 77 77
1.01 77 77 77 77 77 77 77
1.02 77 77 77 77 77 77 77
1.03 78 78 78 78 78 78 78
1.04 78 78 78 78 78 78 78
1.05 78 78 78 78 78 78 78
1.06 78 78 78 78 78 78 78
1.07 78 78 78 78 78 78 78
1.08 78 78 78 78 78 78 78
1.09 78 78 78 78 78 78 78
1.1 78 78 78 78 78 78 78
1.11 78 78 78 78 78 78 78
1.12 78 78 78 78 78 78 78
1.13 78 78 78 78 78 78 78
1.14 78 78 78 78 78 78 78
1.15 78 78 78 78 78 78 78
1.16 78 78 78 78 78 78 78
1.17 77 77 77 77 77 77 77
1.18 78 78 78 78 78 78 78
1.19 78 78 78 78 78 78 78
1.2 78 78 78 78 78 78 78
1.21 78 78 78 78 78 78 78
1.22 78 78 78 78 78 78 78
1.23 78 78 78 78 78 78 78
1.24 78 78 78 78 78 78 78
1.25 77 77 77 77 77 77 77
1.26 78 78 78 78 78 78 78
1.27 78 78 78 78 78 78 78
1.28 78 78 78 78 78 78 78
1.29 77 77 77 77 77 77 77
1.3 77 77 77 77 77 77 77
1.31 78 78 78 78 78 78 78
1.32 78 78 78 78 78 78 78
1.33 78 78 78 78 78 78 78
1.34 78 78 78 78 78 78 78
1.35 78 78 78 78 78 78 78
1.36 78 78 78 78 78 78 78
1.37 78 78 78 78 78 78 78
1.38 78 78 78 78 78 78 78
1.39 77 77 77 77 77 77 77
1.4 78 78 78 78 78 78 78
1.41 78 78 78 78 78 78 78
1.42 78 78 78 78 78 78 78
1.43 77 77 77 77 77 77 77
1.44 77 77 77 77 77 77 77
1.45 77 77 77 77 77 77 77
1.46 78 78 78 78 78 78 78
1.47 78 78 78 78 78 78 78
1.48 78 78 78 78 78 78 78
1.49 78 78 78 78 78 78 78
1.5 78 78 78 78 78 78 78
1.51 76 76 76 76 76 76 76
1.52 76 76 76 76 76 76 76
1.53 78 78 78 78 78 78 78
1.54 78 78 78 78 78 78 78
1.55 78 78 78 78 78 78 78
1.56 78 78 78 78 78 78 78
1.57 78 78 78 78 78 78 78
1.58 78 78 78 78 78 78 78
1.59 78 78 78 78 78 78 78
1.6 78 78 78 78 78 78 78
1.61 78 78 78 78 78 78 78
1.62 78 78 78 78 78 78 78
1.63 78 78 78 78 78 78 78
1.64 77 77 77 77 77 77 77
1.65 77 77 77 77 77 77 77
1.66 77 77 77 77 77 77 77
1.67 77 77 77 77 77 77 77
1.68 78 78 78 78 78 78 78
1.69 77 77 77 77 77 77 77
1.7 76 76 76 76 76 76 76
1.71 77 77 77 77 77 77 77
1.72 77 77 77 77 77 77 77
1.73 77 77 77 77 77 77 77
1.74 77 77 77 77 77 77 77
1.75 78 78 78 78 78 78 78
1.76 78 78 78 78 78 78 78
1.77 78 78 78 78 78 78 78
1.78 78 78 78 78 78 78 78
1.79 77 77 77 77 77 77 77
1.8 78 78 78 78 78 78 78
1.81 78 78 78 78 78 78 78
1.82 77 77 77 77 77 77 77
1.83 77 77 77 77 77 77 77
1.84 77 77 77 77 77 77 77
1.85 77 77 77 77 77 77 77
1.86 78 78 78 78 78 78 78
1.87 77 77 77 77 77 77 77
1.88 77 77 77 77 77 77 77
1.89 78 78 78 78 78 78 78
1.9 78 78 78 78 78 78 78
1.91 78 78 78 78 78 78 78
1.92 77 77 77 77 77 77 77
1.93 77 77 77 77 77 77 77
1.94 78 78 78 78 78 78 78
1.95 78 78 78 78 78 78 78
1.96 77 77 77 77 77 77 77
1.97 77 77 77 77 77 77 77
1.98 76 76 76 76 76 76 76
1.99 77 77 77 77 77 77 77
2 77 77 77 77 77 77 77
2.01 78 78 78 78 78 78 78
2.02 78 78 78 78 78 78 78
2.03 78 78 78 78 78 78 78
2.04 77 77 77 77 77 77 77
2.05 77 77 77 77 77 77 77
2.06 77 77 77 77 77 77 77
2.07 77 77 77 77 77 77 77
2.08 77 77 77 77 77 77 77
2.09 77 77 77 77 77 77 77
2.1 77 77 77 77 77 77 77
2.11 77 77 77 77 77 77 77
2.12 77 77 77 77 77 77 77
2.13 77 77 77 77 77 77 77
2.14 77 77 77 77 77 77 77
2.15 77 77 77 77 77 77 77
2.16 77 77 77 77 77 77 77
2.17 77 77 77 77 77 77 77
2.18 77 77 77 77 77 77 77
2.19 77 77 77 77 77 77 77
2.2 77 77 77 77 77 77 77
2.21 77 77 77 77 77 77 77
2.22 78 78 78 78 78 78 78
2.23 78 78 78 78 78 78 78
2.24 78 78 78 78 78 78 78
2.25 77 77 77 77 77 77 77
2.26 77 77 77 77 77 77 77
2.27 77 77 77 77 77 77 77
2.28 76 76 76 76 76 76 76
2.29 76 76 76 76 76 76 76
2.3 77 77 77 77 77 77 77
2.31 77 77 77 77 77 77 77
2.32 77 77 77 77 77 77 77
2.33 77 77 77 77 77 77 77
2.34 77 77 77 77 77 77 77
2.35 77 77 77 77 77 77 77
2.36 77 77 77 77 77 77 77
2.37 77 77 77 77 77 77 77
2.38 77 77 77 77 77 77 77
2.39 77 77 77 77 77 77 77
2.4 78 78 78 78 78 78 78
2.41 78 78 78 78 78 78 78
2.42 77 77 77 77 77 77 77
2.43 76 76 76 76 76 76 76
2.44 77 77 77 77 77 77 77
2.45 77 77 77 77 77 77 77
2.46 77 77 77 77 77 77 77
2.47 76 76 76 76 76 76 76
2.48 76 76 76 76 76 76 76
2.49 77 77 77 77 77 77 77
2.5 77 77 77 77 77 77 77
2.51 77 77 77 77 77 77 77
2.52 77 77 77 77 77 77 77
2.53 78 78 78 78 78 78 78
2.54 78 78 78 78 78 78 78
2.55 78 78 78 78 78 78 78
2.56 77 77 77 77 77 77 77
2.57 77 77 77 77 77 77 77
2.58 78 78 78 78 78 78 78
2.59 77 77 77 77 77 77 77
2.6 77 77 77 77 77 77 77
2.61 76 76 76 76 76 76 76
2.62 76 76 76 76 76 76 76
2.63 76 76 76 76 76 76 76
2.64 77 77 77 77 77 77 77
2.65 77 77 77 77 77 77 77
2.66 76 76 76 76 76 76 76
2.67 77 77 77 77 77 77 77
2.68 77 77 77 77 77 77 77
2.69 76 76 76 76 76 76 76
2.7 76 76 76 76 76 76 76
2.71 77 77 77 77 77 77 77
2.72 77 77 77 77 77 77 77
2.73 77 77 77 77 77 77 77
2.74 77 77 77 77 77 77 77
2.75 76 76 76 76 76 76 76
2.76 77 77 77 77 77 77 77
2.77 78 78 78 78 78 78 78
2.78 77 77 77 77 77 77 77
2.79 76 76 76 76 76 76 76
2.8 77 77 77 77 77 77 77
2.81 77 77 77 77 77 77 77
2.82 77 77 77 77 77 77 77
2.83 77 77 77 77 77 77 77
2.84 77 77 77 77 77 77 77
2.85 78 78 78 78 78 78 78
2.86 78 78 78 78 78 78 78
2.87 78 78 78 78 78 78 78
2.88 77 77 77 77 77 77 77
2.89 76 76 76 76 76 76 76
2.9 76 76 76 76 76 76 76
2.91 76 76 76 76 76 76 76
2.92 76 76 76 76 76 76 76
2.93 76 76 76 76 76 76 76
2.94 76 76 76 76 76 76 76
2.95 76 76 76 76 76 76 76
2.96 76 76 76 76 76 76 76
2.97 76 76 76 76 76 76 76
2.98 77 77 77 77 77 77 77
2.99 77 77 77 77 77 77 77
3 77 77 77 77 77 77 77


==> plots/mumag4/Alpha/average_alphaP.dat <==
alphaP twoD explicit
0.1 275.536666666667 273.496666666667
0.2 163.823333333333 162.033333333333
0.3 126.5 124.856666666667
0.4 108.153333333333 106.453333333333
0.5 97.2533333333333 95.4866666666667
0.6 90.5 88.65
0.7 86.24 84.1866666666667
0.8 83.24 81.1166666666667
0.9 81.25 78.9566666666667
1 80.0633333333333 77.6666666666667
1.1 79.2166666666667 76.7266666666667
1.2 78.7133333333333 76.1633333333333
1.3 78.4066666666667 75.82
1.4 78.1566666666667 75.4733333333333
1.5 77.9833333333333 75.24
1.6 78.0066666666667 75.2366666666667
1.7 78.1266666666667 75.32
1.8 78.4066666666667 75.54
1.9 78.7333333333333 75.8166666666667
2 79.0466666666667 76.11
2.1 79.3566666666667 76.3333333333333
2.2 79.5933333333333 76.6166666666667
2.3 79.9833333333333 76.99
2.4 80.42 77.3866666666667
2.5 80.82 77.77
2.6 81.1166666666667 78.07
2.7 81.3633333333333 78.2833333333333
2.8 81.56 78.44
2.9 81.74 78.6133333333333
3 81.9533333333333 78.79
3.1 82.1533333333333 79.0233333333333
3.2 82.4633333333333 79.2733333333333
3.3 82.73 79.5366666666667
3.4 83.04 79.7866666666667
3.5 83.2966666666667 80.0666666666667
3.6 83.52 80.2666666666667
3.7 83.6833333333333 80.4366666666667
3.8 83.8233333333333 80.59
3.9 84.03 80.72
4 84.21 80.9


==> plots/mumag4/Alpha/itnr.dat <==
t itnr_implicit itnr_2D itnr_explicit itnr_jacobi itnr_none
0.01 77 77 77 165 582
0.02 76 76 76 165 585
0.03 75 75 75 165 588
0.04 75 76 74 165 592
0.05 74 76 74 165 593
0.06 74 76 74 165 593
0.07 75 77 75 165 591
0.08 74 77 74 164 588
0.09 74 84 74 164 585
0.1 74 84 74 164 581
0.11 74 84 74 164 577
0.12 74 85 74 163 573
0.13 74 86 74 162 569
0.14 75 86 75 162 566
0.15 75 86 75 161 563
0.16 76 87 75 160 560
0.17 76 88 76 161 560
0.18 77 90 77 162 560
0.19 78 90 78 163 558
0.2 78 91 78 162 553
0.21 78 92 78 162 550
0.22 79 92 78 163 549
0.23 79 97 78 164 533
0.24 78 96 78 163 548
0.25 78 96 78 163 550
0.26 78 90 78 164 557
0.27 78 90 78 164 568
0.28 78 90 78 165 575
0.29 78 88 78 166 562
0.3 77 88 77 166 569
0.31 78 88 78 165 577
0.32 77 88 77 164 573
0.33 77 87 77 164 584
0.34 77 86 77 164 597
0.35 78 87 78 165 602
0.36 78 87 78 166 597
0.37 78 88 78 164 586
0.38 78 88 78 164 581
0.39 78 88 78 166 581
0.4 79 88 79 167 578
0.41 80 88 79 166 574
0.42 80 90 80 166 569
0.43 82 90 81 166 571
0.44 83 90 82 168 580
0.45 83 90 82 168 588
0.46 82 88 82 167 586
0.47 82 88 82 166 573
0.48 82 86 82 166 577
0.49 83 87 83 166 575
0.5 84 88 83 167 576
0.51 84 90 84 167 572
0.52 84 91 83 167 577
0.53 85 93 84 168 577
0.54 88 94 86 168 579
0.55 90 98 88 171 579
0.56 88 95 86 170 577
0.57 85 88 84 170 590
0.58 83 94 82 168 600
0.59 80 90 80 168 594
0.6 80 88 80 168 580
0.61 80 83 80 168 583
0.62 79 82 79 167 593
0.63 79 83 79 166 592
0.64 78 86 79 166 588
0.65 79 86 79 166 581
0.66 79 87 78 166 578
0.67 79 86 79 166 572
0.68 79 86 79 166 585
0.69 78 85 78 166 588
0.7 78 82 78 166 592
0.71 78 81 78 166 588
0.72 78 80 78 166 590
0.73 79 82 79 166 605
0.74 79 84 79 166 596
0.75 79 86 79 166 593
0.76 79 88 79 166 595
0.77 79 86 79 167 600
0.78 79 84 79 168 610
0.79 80 82 80 167 604
0.8 79 81 79 168 601
0.81 78 81 78 167 601
0.82 78 81 78 166 595
0.83 78 81 78 165 585
0.84 78 84 78 165 572
0.85 79 86 79 166 590
0.86 78 81 78 166 593
0.87 78 80 78 166 574
0.88 77 80 77 165 577
0.89 77 80 77 165 583
0.9 77 79 77 166 590
0.91 77 79 77 166 587
0.92 78 80 78 166 582
0.93 78 80 78 165 579
0.94 78 81 78 166 582
0.95 78 79 78 166 584
0.96 78 80 78 166 592
0.97 78 80 78 167 589
0.98 78 79 78 166 584
0.99 78 79 78 166 585
1 77 79 77 165 586
1.01 77 79 77 165 585
1.02 77 79 77 164 586
1.03 78 80 78 164 585
1.04 78 80 78 166 589
1.05 78 80 78 167 600
1.06 78 80 78 166 600
1.07 78 80 78 166 599
1.08 78 80 78 166 592
1.09 78 80 78 166 593
1.1 78 79 78 167 604
1.11 78 79 78 167 607
1.12 78 78 78 166 602
1.13 78 78 78 166 594
1.14 78 78 78 166 588
1.15 78 78 78 165 576
1.16 78 78 78 166 572
1.17 77 77 77 165 570
1.18 78 78 78 165 585
1.19 78 78 78 166 602
1.2 78 78 78 166 602
1.21 78 78 78 166 594
1.22 78 78 78 166 586
1.23 78 78 78 166 594
1.24 78 79 78 167 591
1.25 77 78 77 167 591
1.26 78 79 78 166 596
1.27 78 78 78 167 595
1.28 78 78 78 167 581
1.29 77 78 77 166 597
1.3 77 77 77 166 602
1.31 78 78 78 166 596
1.32 78 78 78 166 591
1.33 78 78 78 166 597
1.34 78 78 78 165 600
1.35 78 78 78 166 590
1.36 78 78 78 166 597
1.37 78 78 78 166 603
1.38 78 78 78 166 596
1.39 77 77 77 164 589
1.4 78 78 78 166 581
1.41 78 78 78 166 588
1.42 78 78 78 167 598
1.43 77 78 77 167 605
1.44 77 77 77 166 603
1.45 77 77 77 166 600
1.46 78 78 78 166 591
1.47 78 78 78 166 594
1.48 78 78 78 167 597
1.49 78 78 78 166 596
1.5 78 78 78 166 598
1.51 76 76 76 166 594
1.52 76 77 76 165 593
1.53 78 78 78 166 596
1.54 78 78 78 166 594
1.55 78 78 78 166 593
1.56 78 78 78 166 597
1.57 78 77 78 165 594
1.58 78 78 78 166 596
1.59 78 78 78 166 603
1.6 78 78 78 166 605
1.61 78 78 78 166 601
1.62 78 78 78 166 598
1.63 78 78 78 165 600
1.64 77 77 77 165 595
1.65 77 77 77 165 594
1.66 77 77 77 166 598
1.67 77 77 77 166 595
1.68 78 78 78 166 596
1.69 77 77 77 166 596
1.7 76 77 76 166 582
1.71 77 77 77 165 587
1.72 77 77 77 165 574
1.73 77 77 77 166 573
1.74 77 77 77 166 585
1.75 78 78 78 167 601
1.76 78 78 78 167 603
1.77 78 78 78 166 604
1.78 78 77 78 166 600
1.79 77 77 77 166 587
1.8 78 78 78 166 578
1.81 78 78 78 166 576
1.82 77 77 77 165 579
1.83 77 77 77 164 579
1.84 77 77 77 165 583
1.85 77 77 77 166 594
1.86 78 78 78 166 602
1.87 77 78 77 167 607
1.88 77 77 77 167 608
1.89 78 78 78 166 606
1.9 78 78 78 166 603
1.91 78 78 78 167 604
1.92 77 77 77 167 605
1.93 77 78 77 167 607
1.94 78 78 78 167 607
1.95 77 77 78 167 601
1.96 77 77 77 165 587
1.97 77 77 77 164 576
1.98 76 76 76 165 585
1.99 77 77 77 166 592
2 77 77 77 166 596
2.01 78 78 78 166 595
2.02 78 78 78 167 601
2.03 78 78 78 166 605
2.04 77 78 77 165 600
2.05 77 77 77 166 596
2.06 77 77 77 166 599
2.07 77 77 77 167 602
2.08 77 77 77 166 602
2.09 77 77 77 166 599
2.1 77 77 77 166 596
2.11 77 77 77 166 591
2.12 77 77 77 166 580
2.13 77 77 77 166 569
2.14 77 77 77 165 578
2.15 77 77 77 165 588
2.16 77 77 77 166 600
2.17 77 77 77 166 601
2.18 77 77 77 166 599
2.19 77 77 77 166 603
2.2 77 77 77 166 604
2.21 77 77 77 166 596
2.22 78 78 78 165 590
2.23 78 78 78 166 595
2.24 78 78 78 167 599
2.25 77 77 77 167 601
2.26 77 77 77 166 600
2.27 77 77 77 166 597
2.28 76 76 76 165 594
2.29 76 76 76 164 591
2.3 77 77 77 164 595
2.31 77 77 77 165 595
2.32 77 77 77 165 590
2.33 77 77 77 165 585
2.34 77 77 77 165 584
2.35 77 77 77 164 588
2.36 77 77 77 166 588
2.37 77 77 77 166 594
2.38 77 76 77 167 599
2.39 77 77 77 167 598
2.4 78 77 78 166 594
2.41 78 77 78 166 582
2.42 77 77 77 166 577
2.43 76 77 76 167 579
2.44 77 77 77 166 576
2.45 77 77 77 166 575
2.46 77 77 77 166 579
2.47 76 76 76 165 581
2.48 76 76 76 165 585
2.49 77 77 77 166 591
2.5 77 77 77 166 596
2.51 77 77 77 167 603
2.52 77 77 77 167 604
2.53 78 78 78 167 600
2.54 78 78 78 166 597
2.55 78 78 78 166 599
2.56 77 77 77 167 605
2.57 77 77 77 168 605
2.58 78 77 78 167 602
2.59 77 77 77 166 600
2.6 77 77 77 164 592
2.61 76 76 76 164 588
2.62 76 76 76 164 588
2.63 76 76 76 165 585
2.64 77 77 77 166 578
2.65 77 77 77 164 572
2.66 76 76 76 164 567
2.67 77 77 77 164 581
2.68 77 77 77 165 592
2.69 76 76 76 166 598
2.7 76 76 76 166 600
2.71 77 77 77 167 598
2.72 77 78 77 166 592
2.73 77 78 77 166 585
2.74 77 77 77 166 583
2.75 76 76 76 167 582
2.76 77 77 77 166 581
2.77 78 78 78 166 585
2.78 77 76 77 166 589
2.79 76 76 76 166 590
2.8 77 77 77 166 590
2.81 77 77 77 166 595
2.82 77 77 77 167 599
2.83 77 77 77 168 605
2.84 77 77 77 168 608
2.85 78 78 78 168 610
2.86 78 78 78 166 608
2.87 78 78 78 167 603
2.88 77 77 77 167 603
2.89 76 76 76 166 602
2.9 76 76 76 166 598
2.91 76 76 76 165 589
2.92 76 76 76 164 581
2.93 76 76 76 164 583
2.94 76 76 76 164 584
2.95 76 76 76 165 578
2.96 76 76 76 164 575
2.97 76 76 76 164 584
2.98 77 77 77 164 593
2.99 77 77 77 165 598
3 77 77 77 166 599


==> plots/mumag4/Alpha/itnr_bigalpha.dat <==
t itnr_implicit_BA itnr_2D_BA itnr_explicit_BA itnr_jacobi_BA itnr_none_BA
0.01 29 29 29 60 187
0.02 29 29 29 60 187
0.03 28 28 28 60 187
0.04 28 28 28 60 187
0.05 28 28 28 60 187
0.06 28 28 28 60 187
0.07 28 28 28 60 187
0.08 28 28 28 60 187
0.09 28 28 28 60 187
0.1 28 29 28 60 187
0.11 28 29 28 60 186
0.12 28 29 28 60 186
0.13 28 29 28 60 186
0.14 28 29 28 60 186
0.15 28 29 28 60 186
0.16 28 29 28 60 186
0.17 28 29 28 60 186
0.18 28 29 28 60 185
0.19 28 28 28 60 185
0.2 28 28 28 60 185
0.21 28 28 28 60 185
0.22 28 28 28 59 185
0.23 28 28 28 59 185
0.24 28 28 28 59 185
0.25 28 28 28 59 185
0.26 28 28 28 59 184
0.27 28 28 28 59 184
0.28 28 28 28 59 184
0.29 28 28 28 59 184
0.3 28 28 28 59 184
0.31 28 28 28 59 184
0.32 28 28 28 59 184
0.33 28 28 28 59 184
0.34 28 28 28 59 184
0.35 28 28 28 59 184
0.36 28 28 28 59 184
0.37 28 28 28 59 184
0.38 28 28 28 59 184
0.39 28 28 28 59 183
0.4 28 28 28 59 183
0.41 28 28 28 59 183
0.42 28 28 28 59 183
0.43 28 28 28 59 183
0.44 28 28 28 59 183
0.45 28 28 28 59 183
0.46 28 28 28 59 183
0.47 28 28 28 59 183
0.48 28 28 28 59 183
0.49 28 28 28 59 183
0.5 28 28 28 59 183
0.51 28 28 28 59 183
0.52 28 28 28 59 183
0.53 28 28 28 59 183
0.54 28 28 28 59 183
0.55 28 32 28 59 183
0.56 28 32 28 59 183
0.57 28 32 28 59 183
0.58 28 32 28 59 183
0.59 28 32 28 59 183
0.6 28 32 28 59 183
0.61 28 32 28 59 183
0.62 28 32 28 59 183
0.63 28 32 28 59 183
0.64 28 32 28 59 183
0.65 28 32 28 59 183
0.66 28 32 28 59 183
0.67 28 32 28 59 183
0.68 28 32 28 59 183
0.69 28 32 28 59 183
0.7 28 32 28 59 183
0.71 28 32 28 59 183
0.72 28 32 28 59 183
0.73 28 32 28 59 183
0.74 28 32 28 59 183
0.75 28 32 28 59 183
0.76 28 32 28 59 183
0.77 28 32 28 59 182
0.78 28 32 28 58 182
0.79 28 32 28 58 182
0.8 28 32 28 58 182
0.81 28 32 28 58 182
0.82 28 32 28 58 182
0.83 28 32 28 58 182
0.84 28 32 28 58 182
0.85 28 32 28 58 182
0.86 28 32 28 58 181
0.87 28 32 28 58 181
0.88 28 32 28 58 181
0.89 28 32 28 58 181
0.9 28 32 28 58 181
0.91 28 32 28 58 181
0.92 28 32 28 58 181
0.93 28 32 28 58 181
0.94 28 32 28 58 181
0.95 28 32 28 58 181
0.96 28 32 28 58 181
0.97 28 33 28 58 181
0.98 28 33 28 58 181
0.99 28 33 28 58 181
1 28 33 28 58 181
1.01 28 33 28 58 181
1.02 28 33 28 58 182
1.03 28 33 28 58 182
1.04 28 33 28 58 182
1.05 28 34 28 58 182
1.06 28 34 28 58 182
1.07 28 34 28 58 182
1.08 28 34 28 59 182
1.09 28 34 28 59 182
1.1 28 34 28 59 182
1.11 28 34 28 59 182
1.12 28 34 28 59 182
1.13 28 34 28 59 182
1.14 28 34 29 59 182
1.15 28 34 29 59 182
1.16 29 34 29 59 182
1.17 29 34 29 59 181
1.18 29 34 29 59 181
1.19 29 34 29 59 181
1.2 29 34 29 59 181
1.21 29 34 29 59 181
1.22 29 35 29 59 180
1.23 29 35 29 59 180
1.24 29 35 29 59 180
1.25 29 35 29 59 180
1.26 29 35 29 59 179
1.27 29 35 29 59 179
1.28 29 35 29 59 178
1.29 29 35 29 59 178
1.3 29 35 29 59 178
1.31 29 35 29 59 177
1.32 29 35 29 59 176
1.33 29 35 29 59 176
1.34 29 35 29 59 175
1.35 29 36 29 59 174
1.36 29 36 29 59 174
1.37 29 36 29 59 174
1.38 29 36 29 59 174
1.39 29 36 29 59 175
1.4 29 36 30 59 175
1.41 29 36 30 59 175
1.42 29 36 30 59 176
1.43 29 36 30 59 176
1.44 29 36 30 59 176
1.45 29 36 30 59 177
1.46 29 36 30 59 177
1.47 29 36 30 59 178
1.48 29 36 30 59 178
1.49 29 36 30 59 179
1.5 29 36 30 59 180
1.51 29 36 30 59 180
1.52 29 36 30 59 180
1.53 29 36 30 59 181
1.54 29 36 30 59 181
1.55 29 36 30 59 181
1.56 29 36 30 59 182
1.57 29 36 30 59 182
1.58 29 36 30 59 182
1.59 29 36 30 59 182
1.6 29 36 30 59 182
1.61 29 36 30 59 183
1.62 29 36 30 59 183
1.63 29 36 30 59 183
1.64 29 36 30 59 183
1.65 29 36 30 59 183
1.66 29 36 30 59 183
1.67 29 36 30 59 184
1.68 29 36 30 59 184
1.69 29 36 30 59 184
1.7 29 36 30 59 184
1.71 29 36 30 59 184
1.72 29 36 30 59 184
1.73 29 36 30 59 184
1.74 29 36 30 59 184
1.75 29 36 30 59 184
1.76 29 36 30 59 185
1.77 29 36 30 59 185
1.78 29 36 30 59 185
1.79 29 36 30 59 185
1.8 29 36 30 59 185
1.81 29 36 30 59 185
1.82 29 36 30 59 185
1.83 29 36 30 59 185
1.84 29 36 30 59 185
1.85 29 36 30 59 185
1.86 29 36 30 59 185
1.87 29 36 30 59 186
1.88 29 36 30 59 186
1.89 29 36 30 59 186
1.9 29 35 30 59 186
1.91 29 35 30 59 186
1.92 29 35 30 59 186
1.93 29 35 30 59 186
1.94 29 35 30 59 186
1.95 29 35 30 59 186
1.96 29 35 30 59 186
1.97 29 35 30 59 186
1.98 29 35 30 59 186
1.99 29 35 30 59 186
2 29 35 29 60 186
2.01 29 35 29 60 186
2.02 29 35 29 60 186
2.03 29 35 29 60 186
2.04 29 35 29 60 186
2.05 29 35 29 60 186
2.06 29 35 29 60 186
2.07 29 35 29 60 186
2.08 29 35 29 60 186
2.09 29 35 29 60 186
2.1 29 35 29 60 186
2.11 29 35 29 60 186
2.12 29 35 29 60 186
2.13 29 35 29 60 186
2.14 29 35 29 60 186
2.15 29 35 29 60 186
2.16 29 35 29 60 186
2.17 29 35 29 60 186
2.18 29 35 29 60 186
2.19 29 35 29 60 185
2.2 29 35 29 60 185
2.21 29 35 29 60 185
2.22 29 35 29 60 185
2.23 29 35 29 60 185
2.24 29 35 30 60 185
2.25 29 35 30 60 185
2.26 29 35 30 60 185
2.27 29 35 30 60 185
2.28 29 35 30 60 185
2.29 29 35 30 60 185
2.3 29 35 30 60 185
2.31 29 35 30 60 185
2.32 29 35 30 60 185
2.33 29 35 30 60 185
2.34 29 35 30 60 185
2.35 29 35 30 60 185
2.36 29 35 30 60 185
2.37 29 35 30 60 185
2.38 29 35 30 60 185
2.39 29 35 30 60 185
2.4 29 35 30 60 185
2.41 29 35 30 60 185
2.42 29 34 30 60 185
2.43 29 34 30 60 186
2.44 29 34 30 60 186
2.45 29 34 30 60 186
2.46 29 34 30 60 186
2.47 29 34 30 60 186
2.48 29 34 30 60 186
2.49 29 34 30 60 186
2.5 29 34 30 60 187
2.51 29 34 30 60 187
2.52 29 34 30 60 187
2.53 29 34 30 60 187
2.54 29 34 29 60 187
2.55 29 34 29 60 187
2.56 29 34 29 60 188
2.57 29 34 29 60 188
2.58 29 34 29 60 188
2.59 29 34 29 60 188
2.6 29 34 29 60 188
2.61 29 34 29 60 188
2.62 29 33 29 60 188
2.63 29 30 29 60 189
2.64 29 30 29 60 189
2.65 29 30 29 60 189
2.66 29 30 29 60 190
2.67 29 30 29 60 190
2.68 29 30 29 60 191
2.69 29 30 29 60 191
2.7 29 30 29 60 191
2.71 29 30 29 60 191
2.72 29 30 29 60 191
2.73 29 30 29 60 190
2.74 29 30 29 60 190
2.75 29 30 29 60 189
2.76 29 30 29 60 189
2.77 29 30 29 60 189
2.78 29 30 29 60 188
2.79 29 29 29 60 188
2.8 29 29 29 60 187
2.81 29 29 29 60 187
2.82 29 29 29 60 187
2.83 29 29 29 60 187
2.84 29 29 29 60 187
2.85 28 29 29 60 186
2.86 28 29 28 60 186
2.87 28 29 28 60 186
2.88 28 29 28 60 186
2.89 28 28 28 60 186
2.9 28 28 28 60 186
2.91 28 28 28 60 186
2.92 28 28 28 60 186
2.93 28 28 28 60 186
2.94 28 28 29 60 187
2.95 28 28 29 60 187
2.96 28 28 29 60 187
2.97 28 28 29 60 187
2.98 29 28 29 60 187
2.99 29 28 29 60 187
3 29 28 29 60 187


==> plots/mumag4/Alpha/itnr_smallalphaP.dat <==
t itnr_implicit_SAP itnr_2D_SAP itnr_explicit_SAP itnr_jacobi_SAP itnr_none_SAP
0.01 1056 1054 1055 199 582
0.02 1038 1037 1037 199 585
0.03 1031 1027 1028 199 588
0.04 1026 1022 1023 199 592
0.05 1023 1017 1019 199 593
0.06 1016 1007 1011 199 593
0.07 1012 1005 1007 199 591
0.08 1009 1007 1007 198 588
0.09 1006 1036 1005 198 585
0.1 1003 1034 1003 197 581
0.11 1002 1043 1000 196 577
0.12 1005 1043 1003 196 573
0.13 1011 1044 1008 195 569
0.14 1017 1047 1013 195 566
0.15 1022 1052 1016 194 563
0.16 1025 1057 1019 193 560
0.17 1033 1068 1027 193 560
0.18 1040 1081 1038 193 560
0.19 1043 1092 1044 194 558
0.2 1035 1094 1042 193 553
0.21 1049 1095 1059 192 550
0.22 1070 1096 1069 192 549
0.23 1080 1162 1055 192 533
0.24 1070 1149 1057 192 548
0.25 1048 1135 1049 192 550
0.26 1044 1100 1053 194 557
0.27 1070 1108 1070 196 568
0.28 1085 1112 1079 198 575
0.29 1084 1093 1073 199 562
0.3 1072 1092 1062 199 569
0.31 1061 1086 1056 198 577
0.32 1041 1078 1042 196 573
0.33 1049 1071 1043 198 584
0.34 1051 1077 1049 199 597
0.35 1070 1094 1065 200 602
0.36 1071 1099 1066 200 597
0.37 1066 1097 1064 199 586
0.38 1066 1095 1068 198 581
0.39 1087 1101 1079 200 581
0.4 1099 1099 1084 200 578
0.41 1088 1103 1087 199 574
0.42 1078 1103 1083 198 569
0.43 1104 1125 1110 197 571
0.44 1143 1131 1124 200 580
0.45 1146 1143 1114 202 588
0.46 1133 1134 1118 200 586
0.47 1110 1115 1111 197 573
0.48 1104 1114 1104 198 577
0.49 1104 1124 1104 198 575
0.5 1124 1138 1122 197 576
0.51 1137 1148 1132 196 572
0.52 1145 1152 1126 198 577
0.53 1147 1148 1133 198 577
0.54 1169 1170 1146 199 579
0.55 1189 1199 1182 201 579
0.56 1173 1193 1169 202 577
0.57 1166 1187 1157 203 590
0.58 1139 1203 1129 204 600
0.59 1107 1165 1103 200 594
0.6 1100 1141 1090 200 580
0.61 1088 1101 1085 202 583
0.62 1093 1099 1089 202 593
0.63 1081 1100 1080 201 592
0.64 1086 1125 1084 200 588
0.65 1078 1105 1072 199 581
0.66 1088 1134 1084 199 578
0.67 1081 1121 1079 199 572
0.68 1077 1125 1076 200 585
0.69 1087 1117 1083 200 588
0.7 1076 1096 1075 201 592
0.71 1071 1071 1070 200 588
0.72 1085 1078 1075 200 590
0.73 1078 1084 1075 202 605
0.74 1085 1094 1082 200 596
0.75 1087 1103 1084 199 593
0.76 1087 1112 1086 200 595
0.77 1096 1113 1095 203 600
0.78 1096 1113 1094 204 610
0.79 1092 1098 1090 202 604
0.8 1086 1083 1085 202 601
0.81 1092 1080 1087 202 601
0.82 1083 1091 1082 200 595
0.83 1071 1086 1071 200 585
0.84 1068 1096 1067 199 572
0.85 1082 1103 1078 199 590
0.86 1073 1080 1074 199 593
0.87 1064 1071 1062 198 574
0.88 1059 1062 1058 198 577
0.89 1055 1054 1055 198 583
0.9 1058 1056 1058 198 590
0.91 1066 1064 1065 199 587
0.92 1072 1071 1070 200 582
0.93 1086 1088 1084 199 579
0.94 1086 1093 1085 200 582
0.95 1085 1089 1087 200 584
0.96 1084 1082 1081 201 592
0.97 1069 1065 1066 202 589
0.98 1073 1075 1074 201 584
0.99 1063 1062 1062 198 585
1 1047 1049 1046 198 586
1.01 1059 1058 1058 198 585
1.02 1052 1048 1050 198 586
1.03 1065 1063 1064 198 585
1.04 1079 1071 1080 199 589
1.05 1093 1079 1087 201 600
1.06 1082 1086 1074 200 600
1.07 1076 1089 1077 202 599
1.08 1084 1086 1083 202 592
1.09 1080 1077 1078 202 593
1.1 1073 1076 1072 202 604
1.11 1081 1080 1080 202 607
1.12 1085 1078 1080 201 602
1.13 1073 1075 1073 200 594
1.14 1067 1074 1068 199 588
1.15 1056 1060 1056 198 576
1.16 1054 1055 1055 198 572
1.17 1056 1054 1052 198 570
1.18 1062 1062 1062 200 585
1.19 1068 1067 1067 200 602
1.2 1059 1055 1057 200 602
1.21 1071 1071 1071 200 594
1.22 1067 1066 1066 200 586
1.23 1070 1070 1070 200 594
1.24 1075 1076 1076 200 591
1.25 1068 1068 1067 200 591
1.26 1076 1072 1075 200 596
1.27 1080 1080 1080 202 595
1.28 1065 1059 1061 202 581
1.29 1061 1058 1058 201 597
1.3 1058 1057 1057 201 602
1.31 1062 1062 1062 200 596
1.32 1064 1063 1064 199 591
1.33 1062 1061 1060 200 597
1.34 1055 1054 1055 200 600
1.35 1060 1060 1061 200 590
1.36 1077 1077 1077 201 597
1.37 1065 1065 1065 202 603
1.38 1065 1065 1066 200 596
1.39 1055 1054 1055 199 589
1.4 1055 1056 1056 199 581
1.41 1064 1063 1064 201 588
1.42 1060 1058 1060 202 598
1.43 1058 1054 1056 202 605
1.44 1060 1054 1057 202 603
1.45 1068 1065 1067 201 600
1.46 1058 1059 1060 201 591
1.47 1063 1057 1058 201 594
1.48 1070 1067 1067 201 597
1.49 1073 1072 1072 200 596
1.5 1062 1061 1062 200 598
1.51 1044 1042 1044 200 594
1.52 1048 1043 1046 199 593
1.53 1070 1066 1068 200 596
1.54 1071 1070 1071 202 594
1.55 1057 1054 1054 202 593
1.56 1063 1058 1058 201 597
1.57 1060 1060 1061 200 594
1.58 1065 1064 1065 200 596
1.59 1064 1063 1064 200 603
1.6 1064 1061 1063 201 605
1.61 1060 1058 1059 199 601
1.62 1055 1054 1055 200 598
1.63 1059 1059 1059 200 600
1.64 1062 1062 1062 199 595
1.65 1050 1049 1049 199 594
1.66 1047 1047 1047 200 598
1.67 1060 1059 1059 200 595
1.68 1066 1065 1066 202 596
1.69 1049 1044 1047 202 596
1.7 1043 1042 1042 200 582
1.71 1050 1049 1050 198 587
1.72 1046 1046 1046 198 574
1.73 1046 1044 1045 200 573
1.74 1054 1051 1052 202 585
1.75 1061 1060 1061 203 601
1.76 1070 1069 1070 203 603
1.77 1075 1074 1074 203 604
1.78 1067 1067 1068 201 600
1.79 1052 1054 1055 200 587
1.8 1068 1065 1066 200 578
1.81 1072 1070 1072 200 576
1.82 1053 1054 1054 199 579
1.83 1045 1041 1043 199 579
1.84 1050 1047 1050 200 583
1.85 1057 1052 1056 200 594
1.86 1062 1056 1060 200 602
1.87 1060 1052 1057 202 607
1.88 1055 1054 1055 203 608
1.89 1065 1065 1066 202 606
1.9 1080 1079 1080 202 603
1.91 1078 1076 1077 202 604
1.92 1055 1053 1055 202 605
1.93 1061 1058 1060 203 607
1.94 1068 1064 1066 203 607
1.95 1063 1063 1062 202 601
1.96 1057 1058 1057 199 587
1.97 1045 1043 1044 198 576
1.98 1037 1034 1036 200 585
1.99 1048 1047 1048 200 592
2 1059 1058 1058 200 596
2.01 1061 1061 1061 202 595
2.02 1062 1061 1062 203 601
2.03 1062 1062 1062 203 605
2.04 1062 1062 1063 200 600
2.05 1057 1058 1058 200 596
2.06 1053 1052 1053 202 599
2.07 1057 1052 1055 202 602
2.08 1057 1053 1055 202 602
2.09 1051 1050 1051 200 599
2.1 1050 1049 1050 200 596
2.11 1051 1049 1050 200 591
2.12 1047 1042 1044 199 580
2.13 1050 1049 1049 199 569
2.14 1052 1050 1051 199 578
2.15 1052 1048 1050 200 588
2.16 1054 1051 1053 201 600
2.17 1053 1050 1053 202 601
2.18 1052 1050 1052 202 599
2.19 1056 1055 1056 202 603
2.2 1058 1057 1058 202 604
2.21 1056 1056 1056 200 596
2.22 1059 1059 1059 199 590
2.23 1066 1064 1065 200 595
2.24 1069 1065 1068 203 599
2.25 1056 1052 1056 203 601
2.26 1051 1048 1050 202 600
2.27 1052 1051 1052 200 597
2.28 1048 1048 1048 199 594
2.29 1047 1047 1047 198 591
2.3 1049 1049 1049 198 595
2.31 1048 1049 1050 199 595
2.32 1055 1055 1055 200 590
2.33 1063 1060 1061 199 585
2.34 1059 1056 1057 199 584
2.35 1052 1052 1052 198 588
2.36 1052 1052 1053 199 588
2.37 1049 1046 1047 201 594
2.38 1046 1040 1042 202 599
2.39 1052 1050 1051 202 598
2.4 1059 1057 1058 200 594
2.41 1058 1058 1058 201 582
2.42 1050 1050 1051 202 577
2.43 1041 1044 1045 202 579
2.44 1052 1052 1053 200 576
2.45 1057 1054 1055 200 575
2.46 1047 1044 1046 200 579
2.47 1036 1035 1036 199 581
2.48 1040 1038 1040 199 585
2.49 1047 1043 1046 200 591
2.5 1053 1049 1052 201 596
2.51 1058 1052 1057 202 603
2.52 1060 1057 1059 203 604
2.53 1071 1069 1071 202 600
2.54 1078 1076 1078 200 597
2.55 1076 1073 1075 200 599
2.56 1066 1063 1065 202 605
2.57 1061 1057 1060 202 605
2.58 1070 1069 1070 203 602
2.59 1071 1070 1071 202 600
2.6 1057 1057 1058 198 592
2.61 1036 1036 1037 198 588
2.62 1031 1031 1032 198 588
2.63 1044 1043 1043 198 585
2.64 1051 1049 1049 198 578
2.65 1046 1043 1044 198 572
2.66 1046 1042 1044 197 567
2.67 1050 1048 1049 198 581
2.68 1046 1044 1046 200 592
2.69 1039 1040 1041 200 598
2.7 1038 1039 1040 202 600
2.71 1051 1050 1050 202 598
2.72 1065 1062 1063 201 592
2.73 1063 1061 1062 200 585
2.74 1047 1048 1049 201 583
2.75 1041 1042 1041 202 582
2.76 1051 1049 1049 202 581
2.77 1056 1053 1054 199 585
2.78 1046 1043 1044 199 589
2.79 1038 1038 1039 200 590
2.8 1050 1049 1050 200 590
2.81 1059 1058 1059 201 595
2.82 1060 1057 1059 202 599
2.83 1056 1052 1055 203 605
2.84 1067 1066 1067 203 608
2.85 1082 1082 1083 204 610
2.86 1088 1087 1087 203 608
2.87 1077 1074 1076 202 603
2.88 1057 1052 1055 202 603
2.89 1048 1044 1047 202 602
2.9 1053 1052 1053 201 598
2.91 1055 1055 1055 200 589
2.92 1049 1049 1049 198 581
2.93 1037 1037 1037 197 583
2.94 1041 1038 1041 198 584
2.95 1044 1043 1045 198 578
2.96 1039 1038 1039 198 575
2.97 1043 1040 1041 198 584
2.98 1055 1049 1052 198 593
2.99 1060 1057 1058 199 598
3 1050 1050 1050 200 599


==> plots/mumag5/Adaptive/itnr_axis.dat <==
t itnr_adaptive itnr_T1plus itnr_T2plus itnr_T3plus itnr_T1minus itnr_T2minus itnr_T3minus
0.01 78 90 92 86 88 91 78
0.02 78 91 93 86 91 91 78
0.03 79 91 94 87 94 92 79
0.04 79 90 94 87 97 90 79
0.05 79 93 94 88 95 88 79
0.06 78 90 94 87 92 88 78
0.07 78 88 92 87 91 86 78
0.08 78 90 91 87 93 87 78
0.09 78 91 92 87 95 88 78
0.1 78 92 93 88 96 88 78
0.11 78 90 93 88 96 89 78
0.12 78 89 95 88 93 88 78
0.13 78 87 97 87 90 88 78
0.14 78 89 97 87 92 86 78
0.15 78 90 94 87 94 86 78
0.16 78 90 93 86 97 86 78
0.17 78 90 92 86 97 88 78
0.18 78 88 93 86 96 88 78
0.19 78 86 94 86 96 89 78
0.2 78 88 96 87 95 88 78
0.21 78 86 97 86 94 87 78
0.22 78 86 96 86 94 88 78
0.23 78 88 96 86 94 89 78
0.24 78 89 94 87 94 89 78
0.25 78 89 95 88 94 89 78
0.26 78 90 96 87 94 88 78
0.27 78 89 95 87 94 87 78
0.28 78 89 96 87 94 88 78
0.29 78 89 95 87 94 90 78
0.3 78 88 92 87 93 92 78
0.31 78 88 93 86 94 89 78
0.32 78 88 96 88 94 88 78
0.33 78 88 96 87 95 87 78
0.34 78 89 97 87 95 87 78
0.35 78 89 98 87 95 88 78
0.36 78 90 95 87 95 88 78
0.37 78 90 93 87 96 90 78
0.38 79 91 94 87 96 86 79
0.39 79 91 96 86 96 86 79
0.4 79 92 94 86 97 86 79
0.41 78 92 93 87 98 86 78
0.42 78 90 94 87 98 88 78
0.43 78 89 96 86 99 91 78
0.44 78 89 94 86 100 89 78
0.45 78 89 92 86 100 88 78
0.46 78 89 92 86 100 86 78
0.47 78 89 92 87 100 88 78
0.48 78 89 92 87 100 88 78
0.49 78 90 95 87 99 87 78
0.5 78 90 96 87 99 87 78
0.51 78 89 95 87 99 86 78
0.52 78 89 94 87 99 87 78
0.53 78 89 92 87 100 89 78
0.54 78 89 92 88 101 90 78
0.55 78 89 92 88 102 89 78
0.56 78 89 92 88 102 90 78
0.57 78 88 91 87 101 90 78
0.58 79 88 91 88 100 90 79
0.59 79 89 92 87 98 89 79
0.6 79 89 91 87 97 89 79
0.61 79 89 91 87 98 90 79
0.62 79 89 92 86 99 90 79
0.63 79 90 92 86 100 91 79
0.64 79 90 92 86 102 91 79
0.65 79 90 92 86 101 91 79
0.66 79 90 92 86 100 91 79
0.67 79 89 92 86 98 91 79
0.68 79 89 92 86 98 91 79
0.69 79 90 92 86 98 91 79
0.7 79 90 92 87 100 92 79
0.71 79 91 92 88 98 92 79
0.72 79 91 90 88 98 92 79
0.73 79 91 89 88 99 91 79
0.74 79 90 88 88 98 91 79
0.75 79 90 88 88 97 91 79
0.76 79 90 88 88 96 91 79
0.77 79 90 87 87 96 91 79
0.78 79 90 88 87 96 92 79
0.79 79 90 87 87 97 91 79
0.8 78 91 87 87 98 92 78
0.81 78 91 88 88 99 94 78
0.82 78 91 88 88 99 95 78
0.83 78 90 90 88 100 95 78
0.84 78 90 89 87 99 93 78
0.85 78 89 93 87 99 92 78
0.86 78 88 90 87 99 90 78
0.87 78 88 90 87 98 90 78
0.88 78 88 90 87 98 90 78
0.89 78 88 89 87 97 91 78
0.9 78 88 88 86 96 90 78
0.91 78 88 88 86 95 93 78
0.92 78 88 87 86 94 95 78
0.93 78 88 88 86 94 95 78
0.94 78 88 90 86 94 94 78
0.95 78 88 90 86 93 94 78
0.96 78 89 90 86 93 93 78
0.97 78 89 88 86 92 90 78
0.98 78 88 90 87 92 90 78
0.99 78 88 89 87 92 90 78
1 78 88 90 87 92 90 78
1.01 78 88 89 87 92 92 78
1.02 78 88 87 87 92 92 78
1.03 79 88 90 87 92 93 79
1.04 79 88 90 87 92 95 79
1.05 79 88 90 86 93 95 79
1.06 79 88 92 86 93 93 79
1.07 79 88 92 86 93 92 79
1.08 79 88 92 86 94 92 79
1.09 79 88 92 86 95 90 79
1.1 79 88 90 86 96 90 79
1.11 79 88 88 87 96 90 79
1.12 79 88 88 87 98 90 79
1.13 79 88 90 87 98 92 79
1.14 79 88 88 87 99 93 79
1.15 79 90 89 87 99 93 79
1.16 79 90 90 87 98 92 79
1.17 78 90 91 88 97 92 78
1.18 78 90 93 88 96 92 78
1.19 79 90 91 88 94 92 79
1.2 79 89 91 88 94 93 79
1.21 79 88 90 88 94 93 79
1.22 79 88 90 88 94 93 79
1.23 79 88 90 88 94 93 79
1.24 79 88 90 88 94 93 79
1.25 79 88 90 88 95 92 79
1.26 79 89 90 88 96 92 79
1.27 79 90 90 88 97 92 79
1.28 79 91 90 88 97 91 79
1.29 79 90 90 88 96 91 79
1.3 79 90 89 88 94 91 79
1.31 79 89 89 88 94 91 79
1.32 79 88 89 88 92 91 79
1.33 79 88 90 88 92 91 79
1.34 79 88 90 88 91 91 79
1.35 79 88 90 88 92 92 79
1.36 79 88 90 87 94 92 79
1.37 79 88 90 88 95 92 79
1.38 79 89 90 88 96 92 79
1.39 79 90 90 88 97 92 79
1.4 79 90 91 88 98 92 79
1.41 79 90 91 88 98 90 79
1.42 79 90 92 87 98 89 79
1.43 78 89 92 87 98 89 78
1.44 78 90 93 86 97 91 78
1.45 78 89 93 86 96 89 78
1.46 78 88 94 86 95 90 78
1.47 78 88 94 86 94 88 78
1.48 78 88 93 86 94 88 78
1.49 78 88 92 85 94 87 78
1.5 78 88 91 86 94 87 78
1.51 78 88 91 86 93 87 78
1.52 78 88 91 86 93 87 78
1.53 78 88 92 86 93 88 78
1.54 78 88 92 87 94 90 78
1.55 78 88 92 87 94 90 78
1.56 78 88 92 87 95 92 78
1.57 78 88 92 87 96 92 78
1.58 78 88 92 87 96 92 78
1.59 78 89 94 87 96 91 78
1.6 78 88 94 87 96 89 78
1.61 78 89 96 87 96 89 78
1.62 78 89 96 87 96 89 78
1.63 78 89 96 87 96 88 78
1.64 78 89 96 87 96 88 78
1.65 78 89 95 87 96 88 78
1.66 78 89 93 87 96 88 78
1.67 78 89 92 87 96 88 78
1.68 78 90 92 88 96 89 78
1.69 78 90 91 87 95 90 78
1.7 78 90 90 87 95 90 78
1.71 78 90 91 86 94 91 78
1.72 78 90 91 86 94 92 78
1.73 78 90 92 87 94 92 78
1.74 78 90 93 87 94 92 78
1.75 78 90 94 87 94 92 78
1.76 78 90 93 87 94 93 78
1.77 78 90 92 87 94 94 78
1.78 78 89 91 88 95 93 78
1.79 78 88 90 88 95 91 78
1.8 78 88 90 87 96 90 78
1.81 79 89 91 87 96 88 79
1.82 79 90 92 87 97 88 79
1.83 79 91 92 87 98 88 79
1.84 79 92 92 87 98 88 79
1.85 79 92 92 87 99 88 79
1.86 79 92 92 87 100 87 79
1.87 79 92 92 88 100 87 79
1.88 79 92 92 88 100 87 79
1.89 79 92 92 88 100 87 79
1.9 79 92 92 88 99 87 79
1.91 79 91 91 88 99 87 79
1.92 79 92 91 88 98 87 79
1.93 79 91 90 88 99 87 79
1.94 79 91 90 88 98 87 79
1.95 79 91 90 88 96 88 79
1.96 79 91 89 88 96 88 79
1.97 79 90 89 88 96 88 79
1.98 79 90 89 88 95 88 79
1.99 79 90 90 88 95 88 79
2 79 90 90 88 94 88 79
2.01 79 90 90 88 94 88 79
2.02 79 90 90 88 94 89 79
2.03 79 91 91 88 95 90 79
2.04 79 92 91 88 96 90 79
2.05 79 92 92 87 96 90 79
2.06 79 92 92 87 96 90 79
2.07 79 92 92 87 97 92 79
2.08 79 92 92 87 97 94 79
2.09 79 92 91 87 97 94 79
2.1 79 94 91 86 98 95 79
2.11 79 94 91 86 98 95 79
2.12 79 94 91 86 98 94 79
2.13 78 93 90 86 98 94 78
2.14 78 92 90 86 98 94 78
2.15 78 90 89 86 98 92 78
2.16 78 90 88 86 98 92 78
2.17 78 89 88 86 98 92 78
2.18 78 88 90 86 98 92 78
2.19 78 88 90 86 97 93 78
2.2 78 88 90 86 97 92 78
2.21 78 88 90 86 96 91 78
2.22 78 88 92 86 96 90 78
2.23 78 88 91 86 96 90 78
2.24 78 88 90 86 96 90 78
2.25 78 87 89 86 95 89 78
2.26 78 87 90 86 95 89 78
2.27 78 87 90 86 95 89 78
2.28 78 87 89 86 94 88 78
2.29 78 87 89 86 94 89 78
2.3 78 87 89 87 95 89 78
2.31 78 87 90 87 95 90 78
2.32 78 87 91 87 95 90 78
2.33 78 87 90 87 95 91 78
2.34 78 87 91 87 96 91 78
2.35 78 88 91 87 96 91 78
2.36 78 88 91 86 96 91 78
2.37 78 88 92 86 96 91 78
2.38 78 88 92 86 97 91 78
2.39 78 88 93 86 97 92 78
2.4 78 89 92 86 97 93 78
2.41 78 89 92 86 98 94 78
2.42 78 89 92 86 98 94 78
2.43 78 89 92 86 98 94 78
2.44 78 90 92 85 97 94 78
2.45 78 90 94 85 97 94 78
2.46 78 94 94 86 97 94 78
2.47 78 93 91 86 96 94 78
2.48 79 92 91 86 96 92 79
2.49 79 90 90 86 96 92 79
2.5 79 89 90 86 96 92 79
2.51 79 88 90 86 95 91 79
2.52 79 90 90 86 95 91 79
2.53 79 91 90 86 94 90 79
2.54 79 90 89 86 94 90 79
2.55 79 88 89 86 94 90 79
2.56 79 90 88 86 93 90 79
2.57 79 88 88 86 93 90 79
2.58 79 88 88 86 92 90 79
2.59 79 88 88 86 92 90 79
2.6 79 87 88 87 92 90 79
2.61 79 87 88 87 93 90 79
2.62 79 87 88 87 93 90 79
2.63 79 88 88 87 93 90 79
2.64 79 88 88 87 93 90 79
2.65 79 88 88 87 94 90 79
2.66 79 88 89 87 94 91 79
2.67 79 88 89 87 94 91 79
2.68 79 89 89 87 95 92 79
2.69 79 88 90 87 95 92 79
2.7 79 88 90 87 96 93 79
2.71 79 89 90 87 96 94 79
2.72 79 89 91 87 96 94 79
2.73 79 90 91 87 96 94 79
2.74 79 91 92 87 97 93 79
2.75 79 92 92 86 97 92 79
2.76 79 92 92 86 97 92 79
2.77 79 91 93 86 98 92 79
2.78 78 91 94 86 98 92 78
2.79 78 91 95 86 98 91 78
2.8 78 90 96 86 98 90 78
2.81 78 90 97 86 98 90 78
2.82 78 90 96 86 98 90 78
2.83 78 90 94 86 98 90 78
2.84 78 90 94 86 98 90 78
2.85 78 90 94 86 98 90 78
2.86 78 90 94 86 98 90 78
2.87 78 90 94 86 97 90 78
2.88 78 90 94 86 97 90 78
2.89 78 90 93 86 97 90 78
2.9 78 90 93 86 97 89 78
2.91 78 90 93 86 96 89 78
2.92 78 90 92 86 96 89 78
2.93 78 90 92 86 96 88 78
2.94 78 90 91 86 96 88 78
2.95 78 90 91 86 97 88 78
2.96 78 90 91 86 97 88 78
2.97 78 90 91 86 97 88 78
2.98 78 90 91 86 98 89 78
2.99 78 90 91 86 98 89 78
3 79 90 90 87 98 89 79
3.01 79 90 90 87 98 89 79
3.02 79 90 90 87 98 89 79
3.03 79 90 90 87 98 89 79
3.04 79 90 90 87 98 89 79
3.05 79 90 90 87 98 89 79
3.06 78 91 90 87 98 89 78
3.07 78 91 90 87 98 89 78
3.08 78 91 90 88 98 90 78
3.09 78 92 90 88 98 90 78
3.1 79 92 90 88 98 90 79
3.11 79 92 90 88 98 90 79
3.12 79 92 90 88 98 90 79
3.13 79 91 91 88 98 90 79
3.14 79 91 91 87 98 90 79
3.15 79 91 91 87 98 90 79
3.16 79 90 91 87 97 90 79
3.17 79 90 91 87 96 90 79
3.18 79 90 91 87 96 90 79
3.19 79 90 91 86 96 90 79
3.2 79 90 91 86 96 90 79
3.21 79 90 91 86 95 90 79
3.22 79 90 91 86 95 90 79
3.23 79 90 91 86 95 90 79
3.24 79 90 91 86 95 90 79
3.25 79 90 91 86 94 90 79
3.26 79 90 90 86 94 90 79
3.27 79 90 91 86 94 90 79
3.28 79 89 91 86 94 90 79
3.29 79 89 91 86 94 90 79
3.3 79 89 91 86 94 91 79
3.31 79 89 91 86 94 91 79
3.32 79 89 91 86 94 91 79
3.33 79 88 91 86 94 92 79
3.34 79 88 91 86 94 92 79
3.35 79 88 90 86 94 92 79
3.36 79 88 90 86 94 91 79
3.37 79 88 90 86 94 91 79
3.38 79 88 90 86 94 90 79
3.39 79 88 90 86 94 90 79
3.4 79 88 90 86 94 90 79
3.41 79 89 90 86 94 90 79
3.42 79 89 90 86 94 90 79
3.43 79 90 90 86 94 90 79
3.44 78 90 90 86 94 90 78
3.45 78 90 90 86 94 90 78
3.46 78 90 90 86 94 90 78
3.47 78 90 90 86 93 90 78
3.48 78 91 90 86 93 90 78
3.49 78 91 90 86 93 89 78
3.5 78 90 90 86 93 89 78
3.51 78 90 90 86 93 89 78
3.52 78 90 90 86 93 89 78
3.53 78 90 90 86 93 89 78
3.54 78 90 90 86 92 89 78
3.55 78 90 90 86 92 89 78
3.56 78 89 90 86 92 89 78
3.57 78 89 91 86 92 89 78
3.58 78 89 91 86 92 89 78
3.59 78 90 91 86 92 89 78
3.6 78 90 91 86 92 89 78
3.61 78 90 91 86 92 90 78
3.62 78 90 91 86 93 90 78
3.63 78 90 91 86 93 90 78
3.64 78 90 91 86 93 90 78
3.65 78 90 91 86 93 90 78
3.66 78 90 91 86 93 90 78
3.67 79 90 92 86 93 90 79
3.68 79 90 92 86 93 90 79
3.69 79 90 92 86 93 90 79
3.7 78 89 92 86 93 90 78
3.71 78 89 92 86 93 90 78
3.72 78 88 92 86 93 90 78
3.73 78 88 92 86 93 90 78
3.74 78 88 92 86 93 90 78
3.75 78 88 92 86 93 90 78
3.76 79 88 92 86 93 90 79
3.77 79 88 92 86 93 90 79
3.78 79 88 92 86 93 90 79
3.79 79 88 92 86 93 90 79
3.8 79 88 92 86 93 90 79
3.81 79 88 92 86 93 90 79
3.82 79 88 92 86 93 90 79
3.83 79 88 92 86 93 90 79
3.84 79 88 92 86 93 89 79
3.85 79 88 92 86 93 89 79
3.86 79 88 92 86 93 89 79
3.87 79 88 92 86 94 89 79
3.88 79 88 91 86 94 89 79
3.89 79 88 91 86 94 89 79
3.9 79 88 91 86 94 89 79
3.91 79 88 91 86 94 90 79
3.92 79 88 91 86 94 90 79
3.93 79 88 92 86 94 90 79
3.94 79 88 92 86 94 90 79
3.95 79 88 92 86 94 90 79
3.96 79 89 92 86 94 90 79
3.97 79 89 92 86 94 90 79
3.98 79 89 92 87 94 90 79
3.99 79 89 93 86 94 90 79
4 79 89 93 87 94 90 79
4.01 79 89 93 87 95 90 79
4.02 79 89 93 87 95 90 79
4.03 79 89 93 87 95 90 79
4.04 79 89 93 87 95 90 79
4.05 79 89 93 87 95 90 79
4.06 79 89 93 87 95 90 79
4.07 79 89 93 87 95 90 79
4.08 79 89 93 87 95 90 79
4.09 78 88 93 87 95 90 78
4.1 79 88 93 87 95 90 79
4.11 78 88 92 87 95 90 78
4.12 78 88 92 87 95 90 78
4.13 78 88 92 87 95 90 78
4.14 78 88 92 87 95 90 78
4.15 78 88 91 87 94 89 78
4.16 78 88 91 87 94 89 78
4.17 78 88 91 87 94 89 78
4.18 78 88 91 87 94 89 78
4.19 78 88 91 87 94 89 78
4.2 78 88 91 87 94 89 78
4.21 78 88 91 87 94 89 78
4.22 78 88 91 87 94 89 78
4.23 78 88 91 87 94 89 78
4.24 78 88 91 87 94 89 78
4.25 78 88 91 87 94 89 78
4.26 79 88 91 87 95 89 79
4.27 79 88 91 87 95 89 79
4.28 79 88 91 87 95 89 79
4.29 79 89 91 87 95 89 79
4.3 79 89 91 87 95 89 79
4.31 79 89 91 87 95 89 79
4.32 79 89 91 87 95 89 79
4.33 79 89 90 87 95 89 79
4.34 78 89 90 87 95 89 78
4.35 78 89 90 87 95 89 78
4.36 78 89 90 87 95 89 78
4.37 78 89 90 87 95 89 78
4.38 78 89 90 87 95 89 78
4.39 79 89 90 87 95 89 79
4.4 79 89 90 87 95 89 79
4.41 79 89 90 87 95 89 79
4.42 79 89 89 87 95 88 79
4.43 79 89 89 86 95 88 79
4.44 79 89 89 86 95 88 79
4.45 79 90 89 86 95 88 79
4.46 79 90 89 86 95 88 79
4.47 79 89 89 86 95 88 79
4.48 79 89 88 86 94 88 79
4.49 79 89 88 86 94 88 79
4.5 79 89 88 86 94 88 79
4.51 79 89 88 86 94 88 79
4.52 79 89 88 86 94 88 79
4.53 79 89 88 86 94 88 79
4.54 79 89 88 86 94 88 79
4.55 79 89 88 86 94 88 79
4.56 79 89 88 86 94 88 79
4.57 79 89 88 86 94 88 79
4.58 79 89 88 86 94 88 79
4.59 79 89 88 86 94 89 79
4.6 79 88 89 86 94 89 79
4.61 79 88 89 86 94 89 79
4.62 79 88 89 86 94 89 79
4.63 79 88 89 86 94 89 79
4.64 79 88 89 86 94 89 79
4.65 79 88 89 86 94 89 79
4.66 79 88 89 86 94 89 79
4.67 79 88 90 86 93 89 79
4.68 79 88 90 86 93 89 79
4.69 79 88 90 86 93 89 79
4.7 79 88 90 86 93 89 79
4.71 79 88 90 86 93 89 79
4.72 79 88 90 86 93 89 79
4.73 79 88 90 86 93 89 79
4.74 78 88 90 86 93 89 78
4.75 78 88 90 86 92 89 78
4.76 78 88 90 86 92 89 78
4.77 78 88 90 86 92 89 78
4.78 78 88 91 86 92 89 78
4.79 78 87 91 86 92 89 78
4.8 78 87 91 86 92 89 78
4.81 78 87 91 86 92 89 78
4.82 78 87 91 86 92 89 78
4.83 78 87 91 86 92 89 78
4.84 78 87 91 86 92 89 78
4.85 78 87 91 86 91 89 78
4.86 78 87 91 86 92 89 78
4.87 78 87 91 86 92 89 78
4.88 78 87 91 86 92 89 78
4.89 78 87 91 86 92 89 78
4.9 78 87 91 86 92 89 78
4.91 78 87 91 86 92 89 78
4.92 79 88 91 86 92 89 79
4.93 79 88 91 86 92 89 79
4.94 79 88 91 86 92 89 79
4.95 79 88 91 86 92 89 79
4.96 79 88 91 86 93 89 79
4.97 79 88 91 86 93 89 79
4.98 78 88 91 86 93 89 78
4.99 78 88 91 86 93 89 78
5 78 88 91 86 93 89 78
5.01 78 88 91 86 93 89 78
5.02 78 88 90 86 93 89 78
5.03 79 88 90 86 93 89 79
5.04 79 88 90 86 93 89 79
5.05 79 88 90 86 94 89 79
5.06 79 88 90 86 94 89 79
5.07 79 88 90 86 94 89 79
5.08 79 88 90 87 94 89 79
5.09 79 88 90 87 94 89 79
5.1 79 88 90 87 94 88 79
5.11 79 88 90 87 94 88 79
5.12 79 88 90 87 94 88 79
5.13 79 88 90 87 94 88 79
5.14 79 88 90 87 94 88 79
5.15 79 88 90 87 94 88 79
5.16 79 88 90 87 94 88 79
5.17 79 88 90 87 94 88 79
5.18 79 88 90 87 94 88 79
5.19 79 88 90 87 94 88 79
5.2 79 88 90 87 94 88 79
5.21 79 88 90 87 94 89 79
5.22 79 88 90 87 94 89 79
5.23 79 88 90 87 94 89 79
5.24 79 88 90 87 94 89 79
5.25 79 88 90 87 94 89 79
5.26 79 88 90 87 94 89 79
5.27 79 88 90 87 94 89 79
5.28 79 88 90 87 94 89 79
5.29 79 88 90 87 94 89 79
5.3 79 88 90 87 94 89 79
5.31 79 88 90 87 94 89 79
5.32 79 88 90 87 94 89 79
5.33 79 88 90 87 94 89 79
5.34 79 88 90 87 94 89 79
5.35 79 88 91 87 94 89 79
5.36 79 88 91 87 94 89 79
5.37 79 88 91 87 94 89 79
5.38 78 88 91 87 94 89 78
5.39 78 88 91 87 94 89 78
5.4 78 88 91 87 94 89 78
5.41 78 88 91 87 94 89 78
5.42 78 88 91 87 94 89 78
5.43 79 88 91 87 93 89 79
5.44 78 88 91 87 93 89 78
5.45 78 88 91 87 93 89 78
5.46 78 88 91 87 93 89 78
5.47 78 88 91 87 93 89 78
5.48 78 88 91 87 92 89 78
5.49 78 88 91 87 92 89 78
5.5 78 88 91 87 92 89 78
5.51 78 88 91 87 92 89 78
5.52 78 88 91 87 93 89 78
5.53 78 88 91 87 93 89 78
5.54 78 88 91 87 93 89 78
5.55 79 88 91 87 94 89 79
5.56 79 88 91 87 94 89 79
5.57 79 88 91 87 94 89 79
5.58 79 88 91 87 94 89 79
5.59 79 88 91 87 94 89 79
5.6 79 88 91 87 94 89 79
5.61 79 89 91 87 94 88 79
5.62 78 89 91 86 94 88 78
5.63 78 89 91 86 94 88 78
5.64 78 89 91 86 94 88 78
5.65 78 89 91 86 94 88 78
5.66 78 89 91 86 94 88 78
5.67 79 89 90 86 94 88 79
5.68 79 89 90 86 94 88 79
5.69 79 89 90 86 94 88 79
5.7 79 89 90 86 94 88 79
5.71 79 89 90 86 94 88 79
5.72 79 89 90 86 94 88 79
5.73 79 89 90 86 94 88 79
5.74 79 89 90 86 94 88 79
5.75 79 89 90 86 94 88 79
5.76 79 89 90 86 94 88 79
5.77 79 89 90 86 94 88 79
5.78 79 89 89 86 94 88 79
5.79 79 89 89 86 94 88 79
5.8 79 89 89 86 94 88 79
5.81 79 89 89 86 94 88 79
5.82 79 89 89 86 94 88 79
5.83 79 89 89 86 94 88 79
5.84 79 89 89 86 94 88 79
5.85 79 89 90 86 94 88 79
5.86 79 89 90 86 94 88 79
5.87 79 89 90 86 94 88 79
5.88 79 88 90 86 94 88 79
5.89 79 88 90 86 94 88 79
5.9 79 88 90 86 94 88 79
5.91 79 88 90 86 94 88 79
5.92 79 88 90 86 94 88 79
5.93 79 88 90 86 94 88 79
5.94 79 88 90 86 94 88 79
5.95 79 88 90 86 94 88 79
5.96 79 88 91 86 94 88 79
5.97 79 88 91 86 94 88 79
5.98 79 88 91 86 93 88 79
5.99 79 88 91 86 93 89 79
6 79 88 91 86 93 89 79
6.01 79 88 91 86 93 89 79
6.02 78 88 91 86 93 89 78
6.03 78 88 91 86 93 89 78
6.04 78 88 91 86 93 89 78
6.05 78 88 91 86 92 89 78
6.06 78 88 91 86 92 89 78
6.07 78 88 91 86 92 89 78
6.08 78 87 91 86 92 89 78
6.09 78 87 91 86 92 89 78
6.1 78 87 91 86 92 89 78
6.11 78 87 91 86 92 89 78
6.12 78 87 91 86 92 89 78
6.13 78 87 91 86 92 89 78
6.14 78 87 91 86 92 89 78
6.15 78 87 91 86 92 89 78
6.16 78 87 91 86 92 89 78
6.17 78 88 91 86 92 89 78
6.18 78 88 91 86 92 89 78
6.19 78 88 91 86 92 89 78
6.2 79 88 91 86 92 89 79
6.21 79 88 91 86 93 89 79
6.22 79 88 91 86 93 89 79
6.23 79 88 91 86 93 89 79
6.24 79 88 91 86 93 89 79
6.25 79 88 90 86 93 89 79
6.26 78 88 90 86 93 89 78
6.27 78 88 90 86 93 89 78
6.28 78 88 90 86 94 89 78
6.29 78 88 90 86 94 89 78
6.3 78 88 90 86 94 88 78
6.31 79 88 90 86 94 88 79
6.32 79 88 90 86 94 88 79
6.33 79 88 90 87 94 88 79
6.34 79 88 90 87 94 88 79
6.35 79 88 90 87 94 88 79
6.36 79 88 90 87 94 88 79
6.37 79 88 90 87 94 88 79
6.38 79 88 90 87 94 88 79
6.39 79 88 90 87 94 88 79
6.4 79 88 90 87 94 88 79
6.41 79 88 90 87 94 88 79
6.42 79 88 90 87 94 88 79
6.43 79 89 90 87 94 88 79
6.44 79 89 90 87 94 88 79
6.45 79 89 90 87 94 88 79
6.46 79 89 90 87 94 88 79
6.47 79 88 90 87 94 88 79
6.48 79 88 90 87 94 88 79
6.49 79 88 90 87 94 88 79
6.5 79 88 90 87 94 88 79
6.51 79 88 90 87 94 88 79
6.52 79 88 90 87 94 88 79
6.53 79 88 90 87 94 88 79
6.54 79 88 90 87 94 88 79
6.55 79 88 90 87 94 88 79
6.56 79 88 90 87 94 88 79
6.57 79 88 90 87 94 88 79
6.58 79 88 90 87 94 89 79
6.59 79 88 90 87 94 89 79
6.6 79 88 90 87 94 89 79
6.61 79 88 90 87 94 89 79
6.62 79 88 90 87 94 89 79
6.63 79 88 90 87 94 89 79
6.64 79 88 90 87 94 89 79
6.65 79 88 90 87 94 89 79
6.66 78 88 90 87 94 89 78
6.67 78 88 91 87 93 89 78
6.68 78 88 91 87 93 89 78
6.69 78 88 91 87 93 89 78
6.7 78 88 91 87 93 89 78
6.71 78 88 91 87 93 89 78
6.72 78 88 91 87 93 89 78
6.73 78 88 91 87 92 89 78
6.74 78 88 91 87 92 89 78
6.75 78 88 91 87 92 89 78
6.76 78 88 91 87 92 89 78
6.77 78 88 91 87 92 89 78
6.78 78 88 91 87 92 89 78
6.79 78 88 91 87 92 89 78
6.8 78 88 91 87 92 89 78
6.81 78 88 91 87 92 89 78
6.82 78 88 91 87 93 89 78
6.83 79 88 91 87 93 89 79
6.84 79 88 91 87 93 89 79
6.85 79 88 91 87 93 89 79
6.86 79 88 91 87 93 89 79
6.87 79 88 91 86 94 89 79
6.88 79 88 91 86 94 89 79
6.89 79 88 91 86 94 88 79
6.9 78 88 91 86 94 88 78
6.91 78 88 91 86 94 88 78
6.92 78 88 91 86 94 88 78
6.93 78 89 91 86 94 88 78
6.94 78 89 91 86 94 88 78
6.95 79 89 91 86 94 88 79
6.96 79 89 90 86 94 88 79
6.97 79 89 90 86 94 88 79
6.98 79 89 90 86 94 88 79
6.99 79 89 90 86 94 88 79
7 79 89 90 86 94 88 79
7.01 79 89 90 86 94 88 79
7.02 79 89 90 86 94 88 79
7.03 79 89 90 87 94 88 79
7.04 79 89 90 87 94 88 79
7.05 79 89 90 87 94 88 79
7.06 79 89 90 87 94 88 79
7.07 79 89 89 87 94 88 79
7.08 79 89 89 87 94 88 79
7.09 79 89 89 87 94 88 79
7.1 79 89 89 87 94 88 79
7.11 79 89 89 87 94 88 79
7.12 79 89 90 87 94 88 79
7.13 79 89 90 87 94 88 79
7.14 79 89 90 87 94 88 79
7.15 79 88 90 87 94 88 79
7.16 79 88 90 87 94 88 79
7.17 79 88 90 87 94 88 79
7.18 79 88 90 87 94 88 79
7.19 79 88 90 87 94 88 79
7.2 79 88 90 87 94 88 79
7.21 79 88 90 87 94 88 79
7.22 79 88 90 87 94 88 79
7.23 79 88 91 87 94 88 79
7.24 79 88 91 86 94 88 79
7.25 79 88 91 86 94 88 79
7.26 79 88 91 86 94 88 79
7.27 79 88 91 86 93 89 79
7.28 79 88 91 86 93 89 79
7.29 78 88 91 86 93 89 78
7.3 78 88 91 86 93 89 78
7.31 78 88 91 86 93 89 78
7.32 78 88 91 86 93 89 78
7.33 78 88 91 86 93 89 78
7.34 78 88 91 86 93 89 78
7.35 78 88 91 86 92 89 78
7.36 78 87 91 86 92 89 78
7.37 78 87 91 86 92 89 78
7.38 78 87 91 86 92 89 78
7.39 78 87 91 86 92 89 78
7.4 78 87 91 86 92 89 78
7.41 78 87 91 86 92 89 78
7.42 78 87 91 86 92 89 78
7.43 78 87 91 86 92 89 78
7.44 78 88 91 86 92 89 78
7.45 78 88 91 86 92 89 78
7.46 78 88 91 86 92 89 78
7.47 79 88 91 86 92 89 79
7.48 79 88 91 86 93 89 79
7.49 79 88 91 86 93 89 79
7.5 79 88 91 86 93 89 79
7.51 79 88 91 86 93 89 79
7.52 79 88 91 86 93 89 79
7.53 79 88 91 86 93 89 79
7.54 78 88 91 86 94 89 78
7.55 78 88 90 86 94 89 78
7.56 78 88 90 86 94 88 78
7.57 78 88 90 86 94 88 78
7.58 78 88 90 86 94 88 78
7.59 79 88 90 86 94 88 79
7.6 79 88 90 86 94 88 79
7.61 79 88 90 86 94 88 79
7.62 79 88 90 86 94 88 79
7.63 79 88 90 87 94 88 79
7.64 79 88 90 87 94 88 79
7.65 79 89 90 87 94 88 79
7.66 79 89 90 87 94 88 79
7.67 79 89 90 87 94 88 79
7.68 79 89 90 87 94 88 79
7.69 79 89 90 87 94 88 79
7.7 79 89 90 87 94 88 79
7.71 79 89 90 87 94 88 79
7.72 79 89 89 87 94 88 79
7.73 79 89 89 87 94 88 79
7.74 79 89 89 87 94 88 79
7.75 79 89 90 87 94 88 79
7.76 79 89 90 87 94 88 79
7.77 79 89 90 87 94 88 79
7.78 79 88 90 87 94 88 79
7.79 79 88 90 87 94 88 79
7.8 79 88 90 87 94 88 79
7.81 79 88 90 87 94 88 79
7.82 79 88 90 87 94 88 79
7.83 79 88 90 87 94 88 79
7.84 79 88 90 87 94 88 79
7.85 79 88 90 87 94 88 79
7.86 79 88 90 87 94 88 79
7.87 79 88 90 87 94 88 79
7.88 79 88 90 87 94 88 79
7.89 79 88 90 87 94 89 79
7.9 79 88 90 87 94 89 79
7.91 79 88 90 87 94 89 79
7.92 79 88 91 87 94 89 79
7.93 79 88 91 87 93 89 79
7.94 78 88 91 87 93 89 78
7.95 78 88 91 87 93 89 78
7.96 78 88 91 87 93 89 78
7.97 78 88 91 87 93 89 78
7.98 78 88 91 87 93 89 78
7.99 78 88 91 87 93 89 78
8 78 88 91 87 92 89 78


==> plots/mumag5/Alpha/itnr.dat <==
t itnr_implicit itnr_2D itnr_explicit itnr_jacobi itnr_none
0.01 76 78 76 112 376
0.02 76 78 76 112 376
0.03 76 79 76 111 373
0.04 76 79 76 111 369
0.05 76 79 76 111 360
0.06 76 78 76 111 358
0.07 76 78 76 111 364
0.08 76 78 76 111 369
0.09 76 78 76 112 370
0.1 76 78 76 112 371
0.11 76 78 76 112 371
0.12 76 78 76 112 370
0.13 76 78 76 112 368
0.14 76 78 76 112 366
0.15 76 78 76 111 363
0.16 76 78 76 111 361
0.17 76 78 76 111 360
0.18 76 78 76 111 361
0.19 76 78 76 111 362
0.2 76 78 76 111 365
0.21 76 78 76 111 366
0.22 76 78 76 111 368
0.23 76 78 76 111 369
0.24 76 78 76 111 369
0.25 76 78 76 111 370
0.26 76 78 76 111 370
0.27 76 78 76 111 370
0.28 76 78 76 111 370
0.29 76 78 76 111 369
0.3 76 78 76 111 370
0.31 76 78 76 111 371
0.32 76 78 76 111 373
0.33 76 78 76 111 373
0.34 76 78 76 111 374
0.35 76 78 76 111 374
0.36 76 78 76 111 374
0.37 76 78 76 111 374
0.38 76 79 76 111 373
0.39 76 79 76 111 371
0.4 76 79 76 111 370
0.41 76 78 76 111 369
0.42 76 78 76 111 369
0.43 76 78 76 111 370
0.44 76 78 76 111 371
0.45 76 78 76 111 372
0.46 76 78 76 111 372
0.47 76 78 76 111 372
0.48 76 78 76 111 372
0.49 76 78 76 111 371
0.5 76 78 76 111 370
0.51 76 78 76 111 369
0.52 76 78 76 111 367
0.53 76 78 76 111 364
0.54 76 78 76 110 362
0.55 76 78 76 110 361
0.56 76 78 76 110 360
0.57 76 78 76 109 360
0.58 76 79 76 109 360
0.59 76 79 76 110 360
0.6 76 79 76 110 362
0.61 76 79 76 111 365
0.62 76 79 76 111 368
0.63 76 79 76 111 369
0.64 76 79 76 111 370
0.65 76 79 76 111 370
0.66 76 79 76 111 369
0.67 76 79 76 111 369
0.68 76 79 76 111 368
0.69 76 79 76 111 367
0.7 76 79 76 111 367
0.71 76 79 76 111 367
0.72 76 79 76 111 366
0.73 76 79 76 111 366
0.74 76 79 76 112 367
0.75 76 79 76 112 368
0.76 76 79 76 112 368
0.77 76 79 76 112 369
0.78 76 79 76 112 369
0.79 76 79 76 112 369
0.8 76 78 76 112 370
0.81 76 78 76 112 370
0.82 76 78 76 112 371
0.83 76 78 76 112 371
0.84 76 78 76 112 371
0.85 76 78 76 112 371
0.86 76 78 76 112 372
0.87 76 78 76 112 372
0.88 76 78 76 112 372
0.89 76 78 76 112 372
0.9 76 78 76 112 373
0.91 76 78 76 112 373
0.92 76 78 76 112 373
0.93 76 78 76 112 373
0.94 76 78 76 112 374
0.95 76 78 76 112 374
0.96 76 78 76 112 374
0.97 76 78 76 112 374
0.98 76 78 76 112 374
0.99 76 78 76 112 374
1 76 78 76 112 374
1.01 76 78 76 112 374
1.02 76 78 76 112 374
1.03 76 79 76 112 373
1.04 76 79 76 112 373
1.05 76 79 76 112 372
1.06 76 79 76 112 372
1.07 76 79 76 112 371
1.08 76 79 76 111 370
1.09 76 79 76 111 369
1.1 76 79 76 111 368
1.11 76 79 76 111 367
1.12 76 79 76 111 366
1.13 76 79 76 111 364
1.14 76 79 76 110 362
1.15 76 79 76 110 361
1.16 76 79 76 110 360
1.17 76 78 76 110 359
1.18 76 78 76 110 360
1.19 76 79 76 110 361
1.2 76 79 76 111 363
1.21 76 79 76 111 365
1.22 76 79 76 111 367
1.23 76 79 76 111 368
1.24 76 79 76 111 369
1.25 76 79 76 111 370
1.26 76 79 76 111 370
1.27 76 79 76 111 371
1.28 76 79 76 112 371
1.29 76 79 76 112 371
1.3 76 79 76 112 371
1.31 76 79 76 112 370
1.32 76 79 76 112 370
1.33 76 79 76 112 370
1.34 76 79 76 112 370
1.35 76 79 76 112 369
1.36 76 79 76 112 369
1.37 76 79 76 112 368
1.38 76 79 76 112 368
1.39 76 79 76 112 367
1.4 76 79 76 112 367
1.41 76 79 76 112 366
1.42 76 79 76 112 366
1.43 76 78 76 112 365
1.44 76 78 76 112 364
1.45 76 78 76 111 363
1.46 76 78 76 112 364
1.47 76 78 76 112 365
1.48 76 78 76 111 365
1.49 76 78 76 111 366
1.5 76 78 76 111 366
1.51 76 78 76 112 367
1.52 76 78 76 112 368
1.53 76 78 76 112 369
1.54 76 78 76 112 369
1.55 76 78 76 112 370
1.56 76 78 76 112 371
1.57 76 78 76 112 371
1.58 76 78 76 112 372
1.59 76 78 76 112 372
1.6 76 78 76 112 372
1.61 76 78 76 112 373
1.62 76 78 76 111 373
1.63 76 78 76 112 373
1.64 76 78 76 111 373
1.65 76 78 76 111 373
1.66 76 78 76 111 373
1.67 76 78 76 111 373
1.68 76 78 76 111 373
1.69 76 78 76 111 373
1.7 76 78 76 111 372
1.71 76 78 76 111 372
1.72 76 78 76 111 371
1.73 76 78 76 111 370
1.74 76 78 76 111 369
1.75 76 78 76 111 368
1.76 76 78 76 111 368
1.77 76 78 76 111 368
1.78 76 78 76 111 368
1.79 76 78 76 111 368
1.8 76 78 76 111 367
1.81 76 79 76 111 367
1.82 76 79 76 111 365
1.83 76 79 76 111 364
1.84 76 79 76 110 362
1.85 76 79 76 110 361
1.86 76 79 76 110 360
1.87 76 79 76 110 361
1.88 76 79 76 110 362
1.89 76 79 76 111 365
1.9 76 79 76 111 367
1.91 76 79 76 111 368
1.92 76 79 76 111 369
1.93 76 79 76 111 370
1.94 76 79 76 111 370
1.95 76 79 76 111 370
1.96 76 79 76 111 370
1.97 76 79 76 111 369
1.98 76 79 76 112 369
1.99 76 79 76 112 368
2 76 79 76 112 368
2.01 76 79 76 112 367
2.02 76 79 76 112 367
2.03 76 79 76 112 366
2.04 76 79 76 112 365
2.05 76 79 76 112 365
2.06 76 79 76 112 366
2.07 76 79 76 112 367
2.08 76 79 76 112 367
2.09 76 79 76 112 368
2.1 76 79 76 112 368
2.11 76 79 76 112 368
2.12 76 79 76 112 368
2.13 76 78 76 112 369
2.14 76 78 76 112 369
2.15 76 78 76 112 370
2.16 76 78 76 112 370
2.17 76 78 76 112 370
2.18 76 78 76 112 371
2.19 76 78 76 112 371
2.2 76 78 76 112 372
2.21 76 78 76 112 372
2.22 76 78 76 112 372
2.23 76 78 76 112 373
2.24 76 78 76 112 373
2.25 76 78 76 112 373
2.26 76 78 76 112 373
2.27 76 78 76 112 374
2.28 76 78 76 112 374
2.29 76 78 76 112 374
2.3 76 78 76 112 374
2.31 76 78 76 112 374
2.32 76 78 76 112 374
2.33 76 78 76 112 373
2.34 76 78 76 112 373
2.35 76 78 76 112 372
2.36 76 78 76 111 372
2.37 76 78 76 111 371
2.38 76 78 76 111 370
2.39 76 78 76 111 369
2.4 76 78 76 111 367
2.41 76 78 76 111 367
2.42 76 78 76 111 366
2.43 76 78 76 111 365
2.44 76 78 76 111 364
2.45 76 78 76 111 363
2.46 76 78 76 110 361
2.47 76 78 76 110 360
2.48 76 79 76 110 360
2.49 76 79 76 110 361
2.5 76 79 76 110 362
2.51 76 79 76 111 364
2.52 76 79 76 111 366
2.53 76 79 76 111 367
2.54 76 79 76 111 369
2.55 76 79 76 111 370
2.56 76 79 76 111 370
2.57 76 79 76 111 370
2.58 76 79 76 111 371
2.59 76 79 76 111 371
2.6 76 79 76 112 371
2.61 76 79 76 112 370
2.62 76 79 76 112 370
2.63 76 79 76 112 370
2.64 76 79 76 112 369
2.65 76 79 76 112 369
2.66 76 79 76 112 368
2.67 76 79 76 112 368
2.68 76 79 76 112 367
2.69 76 79 76 112 367
2.7 76 79 76 112 366
2.71 76 79 76 112 365
2.72 76 79 76 112 364
2.73 76 79 76 112 364
2.74 76 79 76 112 365
2.75 76 79 76 112 366
2.76 76 79 76 112 366
2.77 76 79 76 112 366
2.78 76 78 76 112 367
2.79 76 78 76 112 367
2.8 76 78 76 112 368
2.81 76 78 76 112 368
2.82 76 78 76 112 369
2.83 76 78 76 112 370
2.84 76 78 76 112 370
2.85 76 78 76 112 371
2.86 76 78 76 112 371
2.87 76 78 76 112 372
2.88 76 78 76 112 372
2.89 76 78 76 112 373
2.9 76 78 76 112 373
2.91 76 78 76 112 373
2.92 76 78 76 112 373
2.93 76 78 76 112 374
2.94 76 78 76 112 374
2.95 76 78 76 112 374
2.96 76 78 76 112 374
2.97 76 78 76 111 373
2.98 76 78 76 111 373
2.99 76 78 76 111 373
3 76 79 76 111 372
3.01 76 79 76 111 371
3.02 76 79 76 111 370
3.03 76 79 76 111 369
3.04 76 79 76 111 368
3.05 76 79 76 111 367
3.06 76 78 76 111 367
3.07 76 78 76 111 367
3.08 76 78 76 111 367
3.09 76 78 76 111 366
3.1 76 79 76 111 365
3.11 76 79 76 111 364
3.12 76 79 76 110 362
3.13 76 79 76 110 361
3.14 76 79 76 110 361
3.15 76 79 76 110 361
3.16 76 79 76 111 362
3.17 76 79 76 111 364
3.18 76 79 76 111 366
3.19 76 79 76 111 368
3.2 76 79 76 111 369
3.21 76 79 76 111 370
3.22 76 79 76 111 370
3.23 76 79 76 111 370
3.24 76 79 76 111 370
3.25 76 79 76 112 370
3.26 76 79 76 112 370
3.27 76 79 76 112 369
3.28 76 79 76 112 369
3.29 76 79 76 112 368
3.3 76 79 76 112 367
3.31 76 79 76 112 367
3.32 76 79 76 112 367
3.33 76 79 76 112 366
3.34 76 79 76 112 365
3.35 76 79 76 112 365
3.36 76 79 76 112 366
3.37 76 79 76 112 366
3.38 76 79 76 112 367
3.39 76 79 76 112 367
3.4 76 79 76 112 367
3.41 76 79 76 112 368
3.42 76 79 76 112 368
3.43 76 79 76 112 368
3.44 76 78 76 112 369
3.45 76 78 76 112 369
3.46 76 78 76 112 370
3.47 76 78 76 112 370
3.48 76 78 76 112 371
3.49 76 78 76 112 371
3.5 76 78 76 112 372
3.51 76 78 76 112 372
3.52 76 78 76 112 372
3.53 76 78 76 112 373
3.54 76 78 76 112 373
3.55 76 78 76 112 373
3.56 76 78 76 112 373
3.57 76 78 76 112 374
3.58 76 78 76 112 374
3.59 76 78 76 112 374
3.6 76 78 76 112 374
3.61 76 78 76 112 373
3.62 76 78 76 112 373
3.63 76 78 76 111 373
3.64 76 78 76 111 372
3.65 76 78 76 111 371
3.66 76 78 76 111 370
3.67 76 79 76 111 369
3.68 76 79 76 111 368
3.69 76 79 76 111 367
3.7 76 78 76 111 366
3.71 76 78 76 111 366
3.72 76 78 76 111 365
3.73 76 78 76 111 365
3.74 76 78 76 111 363
3.75 76 78 76 110 362
3.76 76 79 76 110 361
3.77 76 79 76 110 360
3.78 76 79 76 110 361
3.79 76 79 76 110 362
3.8 76 79 76 111 364
3.81 76 79 76 111 366
3.82 76 79 76 111 368
3.83 76 79 76 111 369
3.84 76 79 76 111 370
3.85 76 79 76 111 370
3.86 76 79 76 111 371
3.87 76 79 76 111 371
3.88 76 79 76 112 371
3.89 76 79 76 112 370
3.9 76 79 76 112 370
3.91 76 79 76 112 370
3.92 76 79 76 112 369
3.93 76 79 76 112 369
3.94 76 79 76 112 368
3.95 76 79 76 112 367
3.96 76 79 76 112 367
3.97 76 79 76 112 367
3.98 76 79 76 112 366
3.99 76 79 76 112 365
4 76 79 76 112 364
4.01 76 79 76 112 365
4.02 76 79 76 112 366
4.03 76 79 76 112 366
4.04 76 79 76 112 366
4.05 76 79 76 112 367
4.06 76 79 76 112 367
4.07 76 79 76 112 368
4.08 76 79 76 112 368
4.09 76 78 76 112 369
4.1 76 79 76 112 369
4.11 76 78 76 112 370
4.12 76 78 76 112 370
4.13 76 78 76 112 371
4.14 76 78 76 112 371
4.15 76 78 76 112 372
4.16 76 78 76 112 372
4.17 76 78 76 112 373
4.18 76 78 76 112 373
4.19 76 78 76 112 373
4.2 76 78 76 112 373
4.21 76 78 76 112 374
4.22 76 78 76 112 374
4.23 76 78 76 112 374
4.24 76 78 76 112 374
4.25 76 78 76 112 373
4.26 76 79 76 111 373
4.27 76 79 76 111 373
4.28 76 79 76 111 372
4.29 76 79 76 111 372
4.3 76 79 76 111 371
4.31 76 79 76 111 369
4.32 76 79 76 111 368
4.33 76 79 76 111 367
4.34 76 78 76 111 367
4.35 76 78 76 111 366
4.36 76 78 76 111 366
4.37 76 78 76 111 366
4.38 76 78 76 111 365
4.39 76 79 76 111 363
4.4 76 79 76 110 362
4.41 76 79 76 110 361
4.42 76 79 76 110 360
4.43 76 79 76 110 361
4.44 76 79 76 111 363
4.45 76 79 76 111 365
4.46 76 79 76 111 367
4.47 76 79 76 111 368
4.48 76 79 76 111 369
4.49 76 79 76 111 370
4.5 76 79 76 111 370
4.51 76 79 76 111 371
4.52 76 79 76 111 370
4.53 76 79 76 112 370
4.54 76 79 76 112 370
4.55 76 79 76 112 369
4.56 76 79 76 112 369
4.57 76 79 76 112 368
4.58 76 79 76 112 368
4.59 76 79 76 112 367
4.6 76 79 76 112 367
4.61 76 79 76 112 366
4.62 76 79 76 112 366
4.63 76 79 76 112 365
4.64 76 79 76 112 365
4.65 76 79 76 112 366
4.66 76 79 76 112 366
4.67 76 79 76 112 367
4.68 76 79 76 112 367
4.69 76 79 76 112 367
4.7 76 79 76 112 368
4.71 76 79 76 112 368
4.72 76 79 76 112 368
4.73 76 79 76 112 369
4.74 76 78 76 112 370
4.75 76 78 76 112 370
4.76 76 78 76 112 371
4.77 76 78 76 112 371
4.78 76 78 76 112 372
4.79 76 78 76 112 372
4.8 76 78 76 112 372
4.81 76 78 76 112 373
4.82 76 78 76 112 373
4.83 76 78 76 112 373
4.84 76 78 76 112 373
4.85 76 78 76 112 374
4.86 76 78 76 112 374
4.87 76 78 76 112 374
4.88 76 78 76 112 374
4.89 76 78 76 112 373
4.9 76 78 76 112 373
4.91 76 78 76 112 373
4.92 76 79 76 111 372
4.93 76 79 76 111 371
4.94 76 79 76 111 371
4.95 76 79 76 111 369
4.96 76 79 76 111 368
4.97 76 79 76 111 367
4.98 76 78 76 111 366
4.99 76 78 76 111 366
5 76 78 76 111 366
5.01 76 78 76 111 365
5.02 76 78 76 111 364
5.03 76 79 76 110 363
5.04 76 79 76 110 361
5.05 76 79 76 110 361
5.06 76 79 76 110 361
5.07 76 79 76 110 362
5.08 76 79 76 111 363
5.09 76 79 76 111 365
5.1 76 79 76 111 367
5.11 76 79 76 111 369
5.12 76 79 76 111 370
5.13 76 79 76 111 370
5.14 76 79 76 111 370
5.15 76 79 76 111 371
5.16 76 79 76 111 371
5.17 76 79 76 112 370
5.18 76 79 76 112 370
5.19 76 79 76 112 370
5.2 76 79 76 112 369
5.21 76 79 76 112 368
5.22 76 79 76 112 368
5.23 76 79 76 112 367
5.24 76 79 76 112 367
5.25 76 79 76 112 366
5.26 76 79 76 112 366
5.27 76 79 76 112 365
5.28 76 79 76 112 364
5.29 76 79 76 112 365
5.3 76 79 76 112 366
5.31 76 79 76 112 366
5.32 76 79 76 112 367
5.33 76 79 76 112 367
5.34 76 79 76 112 367
5.35 76 79 76 112 368
5.36 76 79 76 112 368
5.37 76 79 76 112 369
5.38 76 78 76 112 369
5.39 76 78 76 112 370
5.4 76 78 76 112 371
5.41 76 78 76 112 371
5.42 76 78 76 112 372
5.43 76 79 76 112 372
5.44 76 78 76 112 372
5.45 76 78 76 112 373
5.46 76 78 76 112 373
5.47 76 78 76 112 373
5.48 76 78 76 112 373
5.49 76 78 76 112 374
5.5 76 78 76 112 374
5.51 76 78 76 112 374
5.52 76 78 76 112 374
5.53 76 78 76 112 373
5.54 76 78 76 112 373
5.55 76 79 76 111 373
5.56 76 79 76 111 372
5.57 76 79 76 111 372
5.58 76 79 76 111 371
5.59 76 79 76 111 369
5.6 76 79 76 111 368
5.61 76 79 76 111 367
5.62 76 78 76 111 367
5.63 76 78 76 111 366
5.64 76 78 76 111 366
5.65 76 78 76 111 365
5.66 76 78 76 111 364
5.67 76 79 76 110 363
5.68 76 79 76 110 362
5.69 76 79 76 110 361
5.7 76 79 76 110 360
5.71 76 79 76 110 361
5.72 76 79 76 111 363
5.73 76 79 76 111 365
5.74 76 79 76 111 367
5.75 76 79 76 111 368
5.76 76 79 76 111 369
5.77 76 79 76 111 370
5.78 76 79 76 111 370
5.79 76 79 76 111 371
5.8 76 79 76 112 371
5.81 76 79 76 112 370
5.82 76 79 76 112 370
5.83 76 79 76 112 370
5.84 76 79 76 112 369
5.85 76 79 76 112 368
5.86 76 79 76 112 368
5.87 76 79 76 112 367
5.88 76 79 76 112 367
5.89 76 79 76 112 366
5.9 76 79 76 112 366
5.91 76 79 76 112 365
5.92 76 79 76 112 365
5.93 76 79 76 112 366
5.94 76 79 76 112 366
5.95 76 79 76 112 367
5.96 76 79 76 112 367
5.97 76 79 76 112 367
5.98 76 79 76 112 367
5.99 76 79 76 112 368
6 76 79 76 112 368
6.01 76 79 76 112 369
6.02 76 78 76 112 369
6.03 76 78 76 112 370
6.04 76 78 76 112 371
6.05 76 78 76 112 371
6.06 76 78 76 112 372
6.07 76 78 76 112 372
6.08 76 78 76 112 372
6.09 76 78 76 112 373
6.1 76 78 76 112 373
6.11 76 78 76 112 373
6.12 76 78 76 112 373
6.13 76 78 76 112 374
6.14 76 78 76 112 374
6.15 76 78 76 112 374
6.16 76 78 76 112 374
6.17 76 78 76 112 373
6.18 76 78 76 112 373
6.19 76 78 76 111 373
6.2 76 79 76 111 372
6.21 76 79 76 111 372
6.22 76 79 76 111 371
6.23 76 79 76 111 369
6.24 76 79 76 111 368
6.25 76 79 76 111 367
6.26 76 78 76 111 366
6.27 76 78 76 111 366
6.28 76 78 76 111 366
6.29 76 78 76 111 365
6.3 76 78 76 111 364
6.31 76 79 76 110 363
6.32 76 79 76 110 361
6.33 76 79 76 110 361
6.34 76 79 76 110 361
6.35 76 79 76 110 361
6.36 76 79 76 111 363
6.37 76 79 76 111 365
6.38 76 79 76 111 367
6.39 76 79 76 111 368
6.4 76 79 76 111 370
6.41 76 79 76 111 370
6.42 76 79 76 111 370
6.43 76 79 76 111 371
6.44 76 79 76 111 371
6.45 76 79 76 112 370
6.46 76 79 76 112 370
6.47 76 79 76 112 370
6.48 76 79 76 112 369
6.49 76 79 76 112 368
6.5 76 79 76 112 368
6.51 76 79 76 112 367
6.52 76 79 76 112 367
6.53 76 79 76 112 366
6.54 76 79 76 112 366
6.55 76 79 76 112 365
6.56 76 79 76 112 364
6.57 76 79 76 112 365
6.58 76 79 76 112 366
6.59 76 79 76 112 366
6.6 76 79 76 112 367
6.61 76 79 76 112 367
6.62 76 79 76 112 367
6.63 76 79 76 112 368
6.64 76 79 76 112 368
6.65 76 79 76 112 369
6.66 76 78 76 112 369
6.67 76 78 76 112 370
6.68 76 78 76 112 371
6.69 76 78 76 112 371
6.7 76 78 76 112 372
6.71 76 78 76 112 372
6.72 76 78 76 112 372
6.73 76 78 76 112 373
6.74 76 78 76 112 373
6.75 76 78 76 112 373
6.76 76 78 76 112 373
6.77 76 78 76 112 374
6.78 76 78 76 112 374
6.79 76 78 76 112 374
6.8 76 78 76 112 374
6.81 76 78 76 112 373
6.82 76 78 76 112 373
6.83 76 79 76 111 373
6.84 76 79 76 111 372
6.85 76 79 76 111 372
6.86 76 79 76 111 371
6.87 76 79 76 111 369
6.88 76 79 76 111 368
6.89 76 79 76 111 367
6.9 76 78 76 111 367
6.91 76 78 76 111 366
6.92 76 78 76 111 366
6.93 76 78 76 111 365
6.94 76 78 76 111 364
6.95 76 79 76 110 363
6.96 76 79 76 110 362
6.97 76 79 76 110 361
6.98 76 79 76 110 361
6.99 76 79 76 110 361
7 76 79 76 111 363
7.01 76 79 76 111 365
7.02 76 79 76 111 367
7.03 76 79 76 111 368
7.04 76 79 76 111 369
7.05 76 79 76 111 370
7.06 76 79 76 111 370
7.07 76 79 76 111 371
7.08 76 79 76 111 371
7.09 76 79 76 112 370
7.1 76 79 76 112 370
7.11 76 79 76 112 370
7.12 76 79 76 112 369
7.13 76 79 76 112 368
7.14 76 79 76 112 368
7.15 76 79 76 112 367
7.16 76 79 76 112 367
7.17 76 79 76 112 366
7.18 76 79 76 112 366
7.19 76 79 76 112 365
7.2 76 79 76 112 365
7.21 76 79 76 112 366
7.22 76 79 76 112 366
7.23 76 79 76 112 367
7.24 76 79 76 112 367
7.25 76 79 76 112 367
7.26 76 79 76 112 367
7.27 76 79 76 112 368
7.28 76 79 76 112 368
7.29 76 78 76 112 369
7.3 76 78 76 112 369
7.31 76 78 76 112 370
7.32 76 78 76 112 371
7.33 76 78 76 112 371
7.34 76 78 76 112 372
7.35 76 78 76 112 372
7.36 76 78 76 112 372
7.37 76 78 76 112 373
7.38 76 78 76 112 373
7.39 76 78 76 112 373
7.4 76 78 76 112 373
7.41 76 78 76 112 374
7.42 76 78 76 112 374
7.43 76 78 76 112 374
7.44 76 78 76 112 374
7.45 76 78 76 112 373
7.46 76 78 76 112 373
7.47 76 79 76 111 373
7.48 76 79 76 111 372
7.49 76 79 76 111 372
7.5 76 79 76 111 371
7.51 76 79 76 111 369
7.52 76 79 76 111 368
7.53 76 79 76 111 367
7.54 76 78 76 111 367
7.55 76 78 76 111 366
7.56 76 78 76 111 366
7.57 76 78 76 111 365
7.58 76 78 76 111 364
7.59 76 79 76 110 363
7.6 76 79 76 110 361
7.61 76 79 76 110 361
7.62 76 79 76 110 361
7.63 76 79 76 110 361
7.64 76 79 76 111 363
7.65 76 79 76 111 365
7.66 76 79 76 111 367
7.67 76 79 76 111 368
7.68 76 79 76 111 370
7.69 76 79 76 111 370
7.7 76 79 76 111 370
7.71 76 79 76 111 371
7.72 76 79 76 111 371
7.73 76 79 76 112 370
7.74 76 79 76 112 370
7.75 76 79 76 112 370
7.76 76 79 76 112 369
7.77 76 79 76 112 368
7.78 76 79 76 112 368
7.79 76 79 76 112 367
7.8 76 79 76 112 367
7.81 76 79 76 112 366
7.82 76 79 76 112 366
7.83 76 79 76 112 365
7.84 76 79 76 112 364
7.85 76 79 76 112 365
7.86 76 79 76 112 366
7.87 76 79 76 112 366
7.88 76 79 76 112 367
7.89 76 79 76 112 367
7.9 76 79 76 112 367
7.91 76 79 76 112 368
7.92 76 79 76 112 368
7.93 76 79 76 112 369
7.94 76 78 76 112 369
7.95 76 78 76 112 370
7.96 76 78 76 112 371
7.97 76 78 76 112 371
7.98 76 78 76 112 372
7.99 76 78 76 112 372
8 76 78 76 112 372


==> plots/mumag5/Alpha/itnr_bigalpha.dat <==
t itnr_implicit_BA itnr_2D_BA itnr_explicit_BA itnr_jacobi_BA itnr_none_BA
0.01 32 34 32 50 167
0.02 32 34 32 50 165
0.03 32 34 32 50 164
0.04 32 34 32 50 162
0.05 32 34 32 50 162
0.06 32 34 32 50 162
0.07 32 34 32 50 163
0.08 32 34 32 50 164
0.09 32 34 32 50 165
0.1 32 34 32 50 165
0.11 32 34 32 50 165
0.12 32 34 32 50 165
0.13 32 34 32 50 166
0.14 32 34 32 50 166
0.15 32 34 32 50 166
0.16 32 34 32 50 166
0.17 32 34 32 50 166
0.18 32 34 32 50 166
0.19 32 34 32 50 166
0.2 32 34 32 50 166
0.21 32 34 32 50 166
0.22 32 34 32 50 166
0.23 32 34 32 50 166
0.24 32 34 32 50 166
0.25 32 34 32 50 166
0.26 32 34 32 50 166
0.27 32 34 32 50 166
0.28 32 34 32 50 166
0.29 32 34 32 50 166
0.3 32 34 32 50 166
0.31 32 34 32 50 166
0.32 32 34 32 50 166
0.33 32 34 32 50 166
0.34 32 34 32 50 166
0.35 32 34 32 50 166
0.36 32 34 32 50 166
0.37 32 34 32 50 166
0.38 32 34 32 50 166
0.39 32 34 32 50 166
0.4 32 34 32 50 166
0.41 32 34 32 50 166
0.42 32 34 32 50 166
0.43 32 34 32 50 166
0.44 32 34 32 50 166
0.45 32 34 32 50 166
0.46 32 34 32 50 166
0.47 32 34 32 50 166
0.48 32 34 32 50 166
0.49 32 34 32 50 166
0.5 32 34 32 50 166
0.51 32 34 32 50 166
0.52 32 34 32 50 166
0.53 32 34 32 50 166
0.54 32 34 32 50 166
0.55 32 34 32 50 166
0.56 32 34 32 50 166
0.57 32 34 32 50 166
0.58 32 34 32 50 166
0.59 32 34 32 50 166
0.6 32 34 32 50 166
0.61 32 34 32 50 166
0.62 32 34 32 50 166
0.63 32 34 32 50 166
0.64 32 34 32 50 166
0.65 32 34 32 50 165
0.66 32 34 32 50 165
0.67 32 34 32 50 165
0.68 32 34 32 50 165
0.69 32 34 32 50 165
0.7 32 34 32 50 165
0.71 32 34 32 50 165
0.72 32 34 32 50 165
0.73 32 34 32 50 165
0.74 32 34 32 50 165
0.75 32 34 32 50 165
0.76 32 34 32 50 165
0.77 32 34 32 50 165
0.78 32 34 32 50 165
0.79 32 34 32 50 165
0.8 32 34 32 50 164
0.81 32 34 32 50 164
0.82 32 34 32 50 164
0.83 32 34 32 50 164
0.84 32 34 32 50 164
0.85 32 34 32 50 164
0.86 32 34 32 50 164
0.87 32 34 32 50 164
0.88 32 34 32 50 164
0.89 32 34 32 50 164
0.9 32 34 32 50 163
0.91 32 34 32 50 163
0.92 32 34 32 50 163
0.93 32 34 32 50 163
0.94 32 34 32 50 163
0.95 32 34 32 50 163
0.96 32 34 32 50 163
0.97 32 34 32 50 163
0.98 32 34 32 50 162
0.99 32 34 32 50 162
1 32 34 32 50 162
1.01 32 34 32 50 162
1.02 32 34 32 50 162
1.03 32 34 32 50 162
1.04 32 34 32 50 162
1.05 32 34 32 50 162
1.06 32 34 32 50 162
1.07 32 34 32 50 161
1.08 32 34 32 50 160
1.09 32 34 32 50 160
1.1 32 34 32 50 162
1.11 32 34 32 50 162
1.12 32 34 32 50 162
1.13 32 34 32 50 162
1.14 32 34 32 50 163
1.15 32 34 32 50 163
1.16 32 34 32 50 163
1.17 32 34 32 50 163
1.18 32 34 32 50 163
1.19 32 34 32 50 163
1.2 32 34 32 50 163
1.21 32 34 32 50 164
1.22 32 34 32 50 164
1.23 32 34 32 50 164
1.24 32 34 32 50 164
1.25 32 34 32 50 164
1.26 32 34 32 50 164
1.27 32 34 32 50 164
1.28 32 34 32 50 164
1.29 32 34 32 50 165
1.3 32 34 32 50 165
1.31 32 34 32 50 165
1.32 32 34 32 50 165
1.33 32 34 32 50 165
1.34 32 34 32 50 165
1.35 32 34 32 50 165
1.36 32 34 32 50 165
1.37 32 34 32 50 165
1.38 32 34 32 50 165
1.39 32 34 32 50 165
1.4 32 34 32 50 165
1.41 32 34 32 50 166
1.42 32 34 32 50 166
1.43 32 34 32 50 166
1.44 32 34 32 50 166
1.45 32 34 32 50 166
1.46 32 34 32 50 166
1.47 32 34 32 50 166
1.48 32 34 32 50 166
1.49 32 34 32 50 166
1.5 32 34 32 50 166
1.51 32 34 32 50 166
1.52 32 34 32 50 166
1.53 32 34 32 50 166
1.54 32 34 32 50 166
1.55 32 34 32 50 166
1.56 32 34 32 50 166
1.57 32 34 32 50 166
1.58 32 34 32 50 166
1.59 32 34 32 50 166
1.6 32 34 32 50 166
1.61 32 34 32 50 166
1.62 32 34 32 50 166
1.63 32 34 32 50 166
1.64 32 34 32 50 166
1.65 32 34 32 50 165
1.66 32 34 32 50 165
1.67 32 34 32 50 164
1.68 32 34 32 50 163
1.69 32 34 32 50 161
1.7 32 34 32 50 161
1.71 32 34 32 50 163
1.72 32 34 32 50 164
1.73 32 34 32 50 165
1.74 32 34 32 50 165
1.75 32 34 32 50 166
1.76 32 34 32 50 166
1.77 32 34 32 50 166
1.78 32 34 32 50 166
1.79 32 34 32 50 166
1.8 32 34 32 50 166
1.81 32 34 32 50 166
1.82 32 34 32 50 166
1.83 32 34 32 50 166
1.84 32 34 32 50 166
1.85 32 34 32 50 166
1.86 32 34 32 50 166
1.87 32 34 32 50 166
1.88 32 34 32 50 166
1.89 32 34 32 50 167
1.9 32 34 32 50 167
1.91 32 34 32 50 167
1.92 32 34 32 50 167
1.93 32 34 32 50 167
1.94 32 34 32 50 167
1.95 32 34 32 50 167
1.96 32 34 32 50 167
1.97 32 34 32 50 167
1.98 32 34 32 50 167
1.99 32 34 32 50 167
2 32 34 32 50 167
2.01 32 34 32 50 167
2.02 32 34 32 50 167
2.03 32 34 32 50 167
2.04 32 34 32 50 167
2.05 32 34 32 50 167
2.06 32 34 32 50 167
2.07 32 34 32 50 167
2.08 32 34 32 50 167
2.09 32 34 32 50 167
2.1 32 34 32 50 167
2.11 32 34 32 50 167
2.12 32 34 32 50 167
2.13 32 34 32 50 167
2.14 32 34 32 50 167
2.15 32 34 32 50 167
2.16 32 34 32 50 167
2.17 32 34 32 50 167
2.18 32 34 32 50 167
2.19 32 34 32 50 167
2.2 32 34 32 50 167
2.21 32 34 32 50 167
2.22 32 34 32 50 167
2.23 32 34 32 50 167
2.24 32 34 32 50 167
2.25 32 34 32 50 167
2.26 32 34 32 50 167
2.27 32 34 32 50 167
2.28 32 34 32 50 167
2.29 32 34 32 50 167
2.3 32 34 32 50 167
2.31 32 34 32 50 167
2.32 32 34 32 50 167
2.33 32 34 32 50 167
2.34 32 34 32 50 167
2.35 32 34 32 50 167
2.36 32 34 32 50 167
2.37 32 34 32 50 167
2.38 32 34 32 50 167
2.39 32 34 32 50 167
2.4 32 34 32 50 167
2.41 32 34 32 50 167
2.42 32 34 32 50 167
2.43 32 34 32 50 166
2.44 32 34 32 50 166
2.45 32 34 32 50 166
2.46 32 34 32 50 166
2.47 32 34 32 50 166
2.48 32 34 32 50 166
2.49 32 34 32 50 166
2.5 32 34 32 50 166
2.51 32 34 32 50 166
2.52 32 34 32 50 166
2.53 32 34 32 50 166
2.54 32 34 32 50 166
2.55 32 34 32 50 166
2.56 32 34 32 50 166
2.57 32 34 32 50 166
2.58 32 34 32 50 166
2.59 32 34 32 50 166
2.6 32 34 32 50 166
2.61 32 34 32 50 166
2.62 32 34 32 50 166
2.63 32 34 32 50 165
2.64 32 34 32 50 165
2.65 32 34 32 50 165
2.66 32 34 32 50 165
2.67 32 34 32 50 165
2.68 32 34 32 50 165
2.69 32 34 32 50 165
2.7 32 34 32 50 165
2.71 32 34 32 50 165
2.72 32 34 32 50 165
2.73 32 34 32 50 165
2.74 32 34 32 50 165
2.75 32 34 32 50 164
2.76 32 34 32 50 164
2.77 32 34 32 50 164
2.78 32 34 32 50 164
2.79 32 34 32 50 164
2.8 32 34 32 50 164
2.81 32 34 32 50 164
2.82 32 34 32 50 164
2.83 32 34 32 50 163
2.84 32 34 32 50 163
2.85 32 34 32 50 163
2.86 32 34 32 50 163
2.87 32 34 32 50 163
2.88 32 34 32 50 163
2.89 32 34 32 50 163
2.9 32 34 32 50 163
2.91 32 34 32 50 162
2.92 32 34 32 50 162
2.93 32 34 32 50 162
2.94 32 34 32 50 162
2.95 32 34 32 50 162
2.96 32 34 32 50 162
2.97 32 34 32 50 162
2.98 32 34 32 50 162
2.99 32 34 32 50 162
3 32 34 32 50 161
3.01 32 34 32 50 159
3.02 32 34 32 50 160
3.03 32 34 32 50 162
3.04 32 34 32 50 162
3.05 32 34 32 50 162
3.06 32 34 32 50 162
3.07 32 34 32 50 163
3.08 32 34 32 50 163
3.09 32 34 32 50 163
3.1 32 34 32 50 163
3.11 32 34 32 50 163
3.12 32 34 32 50 163
3.13 32 34 32 50 163
3.14 32 34 32 50 164
3.15 32 34 32 50 164
3.16 32 34 32 50 164
3.17 32 34 32 50 164
3.18 32 34 32 50 164
3.19 32 34 32 50 164
3.2 32 34 32 50 164
3.21 32 34 32 50 164
3.22 32 34 32 50 165
3.23 32 34 32 50 165
3.24 32 34 32 50 165
3.25 32 34 32 50 165
3.26 32 34 32 50 165
3.27 32 34 32 50 165
3.28 32 34 32 50 165
3.29 32 34 32 50 165
3.3 32 34 32 50 165
3.31 32 34 32 50 165
3.32 32 34 32 50 165
3.33 32 34 32 50 165
3.34 32 34 32 50 166
3.35 32 34 32 50 166
3.36 32 34 32 50 166
3.37 32 34 32 50 166
3.38 32 34 32 50 166
3.39 32 34 32 50 166
3.4 32 34 32 50 166
3.41 32 34 32 50 166
3.42 32 34 32 50 166
3.43 32 34 32 50 166
3.44 32 34 32 50 166
3.45 32 34 32 50 166
3.46 32 34 32 50 166
3.47 32 34 32 50 166
3.48 32 34 32 50 166
3.49 32 34 32 50 166
3.5 32 34 32 50 166
3.51 32 34 32 50 166
3.52 32 34 32 50 166
3.53 32 34 32 50 166
3.54 32 34 32 50 166
3.55 32 34 32 50 166
3.56 32 34 32 50 166
3.57 32 34 32 50 166
3.58 32 34 32 50 166
3.59 32 34 32 50 165
3.6 32 34 32 50 165
3.61 32 34 32 50 165
3.62 32 34 32 50 164
3.63 32 34 32 50 162
3.64 32 34 32 50 161
3.65 32 34 32 50 163
3.66 32 34 32 50 164
3.67 32 34 32 50 165
3.68 32 34 32 50 165
3.69 32 34 32 50 166
3.7 32 34 32 50 166
3.71 32 34 32 50 166
3.72 32 34 32 50 166
3.73 32 34 32 50 166
3.74 32 34 32 50 166
3.75 32 34 32 50 166
3.76 32 34 32 50 166
3.77 32 34 32 50 166
3.78 32 34 32 50 166
3.79 32 34 32 50 166
3.8 32 34 32 50 166
3.81 32 34 32 50 166
3.82 32 34 32 50 166
3.83 32 34 32 50 167
3.84 32 34 32 50 167
3.85 32 34 32 50 167
3.86 32 34 32 50 167
3.87 32 34 32 50 167
3.88 32 34 32 50 167
3.89 32 34 32 50 167
3.9 32 34 32 50 167
3.91 32 34 32 50 167
3.92 32 34 32 50 167
3.93 32 34 32 50 167
3.94 32 34 32 50 167
3.95 32 34 32 50 167
3.96 32 34 32 50 167
3.97 32 34 32 50 167
3.98 32 34 32 50 167
3.99 32 34 32 50 167
4 32 34 32 50 167
4.01 32 34 32 50 167
4.02 32 34 32 50 167
4.03 32 34 32 50 167
4.04 32 34 32 50 167
4.05 32 34 32 50 167
4.06 32 34 32 50 167
4.07 32 34 32 50 167
4.08 32 34 32 50 167
4.09 32 34 32 50 167
4.1 32 34 32 50 167
4.11 32 34 32 50 167
4.12 32 34 32 50 167
4.13 32 34 32 50 167
4.14 32 34 32 50 167
4.15 32 34 32 50 167
4.16 32 34 32 50 167
4.17 32 34 32 50 167
4.18 32 34 32 50 167
4.19 32 34 32 50 167
4.2 32 34 32 50 167
4.21 32 34 32 50 167
4.22 32 34 32 50 167
4.23 32 34 32 50 167
4.24 32 34 32 50 167
4.25 32 34 32 50 167
4.26 32 34 32 50 167
4.27 32 34 32 50 167
4.28 32 34 32 50 167
4.29 32 34 32 50 167
4.3 32 34 32 50 167
4.31 32 34 32 50 167
4.32 32 34 32 50 167
4.33 32 34 32 50 167
4.34 32 34 32 50 167
4.35 32 34 32 50 167
4.36 32 34 32 50 167
4.37 32 34 32 50 166
4.38 32 34 32 50 166
4.39 32 34 32 50 166
4.4 32 34 32 50 166
4.41 32 34 32 50 166
4.42 32 34 32 50 166
4.43 32 34 32 50 166
4.44 32 34 32 50 166
4.45 32 34 32 50 166
4.46 32 34 32 50 166
4.47 32 34 32 50 166
4.48 32 34 32 50 166
4.49 32 34 32 50 166
4.5 32 34 32 50 166
4.51 32 34 32 50 166
4.52 32 34 32 50 166
4.53 32 34 32 50 166
4.54 32 34 32 50 166
4.55 32 34 32 50 166
4.56 32 34 32 50 166
4.57 32 34 32 50 165
4.58 32 34 32 50 165
4.59 32 34 32 50 165
4.6 32 34 32 50 165
4.61 32 34 32 50 165
4.62 32 34 32 50 165
4.63 32 34 32 50 165
4.64 32 34 32 50 165
4.65 32 34 32 50 165
4.66 32 34 32 50 165
4.67 32 34 32 50 165
4.68 32 34 32 50 165
4.69 32 34 32 50 164
4.7 32 34 32 50 164
4.71 32 34 32 50 164
4.72 32 34 32 50 164
4.73 32 34 32 50 164
4.74 32 34 32 50 164
4.75 32 34 32 50 164
4.76 32 34 32 50 164
4.77 32 34 32 50 163
4.78 32 34 32 50 163
4.79 32 34 32 50 163
4.8 32 34 32 50 163
4.81 32 34 32 50 163
4.82 32 34 32 50 163
4.83 32 34 32 50 163
4.84 32 34 32 50 163
4.85 32 34 32 50 162
4.86 32 34 32 50 162
4.87 32 34 32 50 162
4.88 32 34 32 50 162
4.89 32 34 32 50 162
4.9 32 34 32 50 162
4.91 32 34 32 50 162
4.92 32 34 32 50 162
4.93 32 34 32 50 162
4.94 32 34 32 50 161
4.95 32 34 32 50 160
4.96 32 34 32 50 160
4.97 32 34 32 50 161
4.98 32 34 32 50 162
4.99 32 34 32 50 162
5 32 34 32 50 162
5.01 32 34 32 50 163
5.02 32 34 32 50 163
5.03 32 34 32 50 163
5.04 32 34 32 50 163
5.05 32 34 32 50 163
5.06 32 34 32 50 163
5.07 32 34 32 50 163
5.08 32 34 32 50 164
5.09 32 34 32 50 164
5.1 32 34 32 50 164
5.11 32 34 32 50 164
5.12 32 34 32 50 164
5.13 32 34 32 50 164
5.14 32 34 32 50 164
5.15 32 34 32 50 164
5.16 32 34 32 50 165
5.17 32 34 32 50 165
5.18 32 34 32 50 165
5.19 32 34 32 50 165
5.2 32 34 32 50 165
5.21 32 34 32 50 165
5.22 32 34 32 50 165
5.23 32 34 32 50 165
5.24 32 34 32 50 165
5.25 32 34 32 50 165
5.26 32 34 32 50 165
5.27 32 34 32 50 165
5.28 32 34 32 50 166
5.29 32 34 32 50 166
5.3 32 34 32 50 166
5.31 32 34 32 50 166
5.32 32 34 32 50 166
5.33 32 34 32 50 166
5.34 32 34 32 50 166
5.35 32 34 32 50 166
5.36 32 34 32 50 166
5.37 32 34 32 50 166
5.38 32 34 32 50 166
5.39 32 34 32 50 166
5.4 32 34 32 50 166
5.41 32 34 32 50 166
5.42 32 34 32 50 166
5.43 32 34 32 50 166
5.44 32 34 32 50 166
5.45 32 34 32 50 166
5.46 32 34 32 50 166
5.47 32 34 32 50 166
5.48 32 34 32 50 166
5.49 32 34 32 50 166
5.5 32 34 32 50 166
5.51 32 34 32 50 166
5.52 32 34 32 50 166
5.53 32 34 32 50 165
5.54 32 34 32 50 165
5.55 32 34 32 50 165
5.56 32 34 32 50 164
5.57 32 34 32 50 162
5.58 32 34 32 50 161
5.59 32 34 32 50 162
5.6 32 34 32 50 164
5.61 32 34 32 50 165
5.62 32 34 32 50 165
5.63 32 34 32 50 166
5.64 32 34 32 50 166
5.65 32 34 32 50 166
5.66 32 34 32 50 166
5.67 32 34 32 50 166
5.68 32 34 32 50 166
5.69 32 34 32 50 166
5.7 32 34 32 50 166
5.71 32 34 32 50 166
5.72 32 34 32 50 166
5.73 32 34 32 50 166
5.74 32 34 32 50 166
5.75 32 34 32 50 166
5.76 32 34 32 50 166
5.77 32 34 32 50 166
5.78 32 34 32 50 167
5.79 32 34 32 50 167
5.8 32 34 32 50 167
5.81 32 34 32 50 167
5.82 32 34 32 50 167
5.83 32 34 32 50 167
5.84 32 34 32 50 167
5.85 32 34 32 50 167
5.86 32 34 32 50 167
5.87 32 34 32 50 167
5.88 32 34 32 50 167
5.89 32 34 32 50 167
5.9 32 34 32 50 167
5.91 32 34 32 50 167
5.92 32 34 32 50 167
5.93 32 34 32 50 167
5.94 32 34 32 50 167
5.95 32 34 32 50 167
5.96 32 34 32 50 167
5.97 32 34 32 50 167
5.98 32 34 32 50 167
5.99 32 34 32 50 167
6 32 34 32 50 167
6.01 32 34 32 50 167
6.02 32 34 32 50 167
6.03 32 34 32 50 167
6.04 32 34 32 50 167
6.05 32 34 32 50 167
6.06 32 34 32 50 167
6.07 32 34 32 50 167
6.08 32 34 32 50 167
6.09 32 34 32 50 167
6.1 32 34 32 50 167
6.11 32 34 32 50 167
6.12 32 34 32 50 167
6.13 32 34 32 50 167
6.14 32 34 32 50 167
6.15 32 34 32 50 167
6.16 32 34 32 50 167
6.17 32 34 32 50 167
6.18 32 34 32 50 167
6.19 32 34 32 50 167
6.2 32 34 32 50 167
6.21 32 34 32 50 167
6.22 32 34 32 50 167
6.23 32 34 32 50 167
6.24 32 34 32 50 167
6.25 32 34 32 50 167
6.26 32 34 32 50 167
6.27 32 34 32 50 167
6.28 32 34 32 50 167
6.29 32 34 32 50 167
6.3 32 34 32 50 167
6.31 32 34 32 50 167
6.32 32 34 32 50 166
6.33 32 34 32 50 166
6.34 32 34 32 50 166
6.35 32 34 32 50 166
6.36 32 34 32 50 166
6.37 32 34 32 50 166
6.38 32 34 32 50 166
6.39 32 34 32 50 166
6.4 32 34 32 50 166
6.41 32 34 32 50 166
6.42 32 34 32 50 166
6.43 32 34 32 50 166
6.44 32 34 32 50 166
6.45 32 34 32 50 166
6.46 32 34 32 50 166
6.47 32 34 32 50 166
6.48 32 34 32 50 166
6.49 32 34 32 50 166
6.5 32 34 32 50 166
6.51 32 34 32 50 165
6.52 32 34 32 50 165
6.53 32 34 32 50 165
6.54 32 34 32 50 165
6.55 32 34 32 50 165
6.56 32 34 32 50 165
6.57 32 34 32 50 165
6.58 32 34 32 50 165
6.59 32 34 32 50 165
6.6 32 34 32 50 165
6.61 32 34 32 50 165
6.62 32 34 32 50 165
6.63 32 34 32 50 164
6.64 32 34 32 50 164
6.65 32 34 32 50 164
6.66 32 34 32 50 164
6.67 32 34 32 50 164
6.68 32 34 32 50 164
6.69 32 34 32 50 164
6.7 32 34 32 50 164
6.71 32 34 32 50 163
6.72 32 34 32 50 163
6.73 32 34 32 50 163
6.74 32 34 32 50 163
6.75 32 34 32 50 163
6.76 32 34 32 50 163
6.77 32 34 32 50 163
6.78 32 34 32 50 163
6.79 32 34 32 50 162
6.8 32 34 32 50 162
6.81 32 34 32 50 162
6.82 32 34 32 50 162
6.83 32 34 32 50 162
6.84 32 34 32 50 162
6.85 32 34 32 50 162
6.86 32 34 32 50 162
6.87 32 34 32 50 162
6.88 32 34 32 50 161
6.89 32 34 32 50 160
6.9 32 34 32 50 160
6.91 32 34 32 50 161
6.92 32 34 32 50 162
6.93 32 34 32 50 162
6.94 32 34 32 50 162
6.95 32 34 32 50 163
6.96 32 34 32 50 163
6.97 32 34 32 50 163
6.98 32 34 32 50 163
6.99 32 34 32 50 163
7 32 34 32 50 163
7.01 32 34 32 50 163
7.02 32 34 32 50 164
7.03 32 34 32 50 164
7.04 32 34 32 50 164
7.05 32 34 32 50 164
7.06 32 34 32 50 164
7.07 32 34 32 50 164
7.08 32 34 32 50 164
7.09 32 34 32 50 164
7.1 32 34 32 50 165
7.11 32 34 32 50 165
7.12 32 34 32 50 165
7.13 32 34 32 50 165
7.14 32 34 32 50 165
7.15 32 34 32 50 165
7.16 32 34 32 50 165
7.17 32 34 32 50 165
7.18 32 34 32 50 165
7.19 32 34 32 50 165
7.2 32 34 32 50 165
7.21 32 34 32 50 165
7.22 32 34 32 50 166
7.23 32 34 32 50 166
7.24 32 34 32 50 166
7.25 32 34 32 50 166
7.26 32 34 32 50 166
7.27 32 34 32 50 166
7.28 32 34 32 50 166
7.29 32 34 32 50 166
7.3 32 34 32 50 166
7.31 32 34 32 50 166
7.32 32 34 32 50 166
7.33 32 34 32 50 166
7.34 32 34 32 50 166
7.35 32 34 32 50 166
7.36 32 34 32 50 166
7.37 32 34 32 50 166
7.38 32 34 32 50 166
7.39 32 34 32 50 166
7.4 32 34 32 50 166
7.41 32 34 32 50 166
7.42 32 34 32 50 166
7.43 32 34 32 50 166
7.44 32 34 32 50 166
7.45 32 34 32 50 166
7.46 32 34 32 50 166
7.47 32 34 32 50 165
7.48 32 34 32 50 165
7.49 32 34 32 50 165
7.5 32 34 32 50 164
7.51 32 34 32 50 162
7.52 32 34 32 50 161
7.53 32 34 32 50 162
7.54 32 34 32 50 164
7.55 32 34 32 50 165
7.56 32 34 32 50 165
7.57 32 34 32 50 166
7.58 32 34 32 50 166
7.59 32 34 32 50 166
7.6 32 34 32 50 166
7.61 32 34 32 50 166
7.62 32 34 32 50 166
7.63 32 34 32 50 166
7.64 32 34 32 50 166
7.65 32 34 32 50 166
7.66 32 34 32 50 166
7.67 32 34 32 50 166
7.68 32 34 32 50 166
7.69 32 34 32 50 166
7.7 32 34 32 50 166
7.71 32 34 32 50 166
7.72 32 34 32 50 167
7.73 32 34 32 50 167
7.74 32 34 32 50 167
7.75 32 34 32 50 167
7.76 32 34 32 50 167
7.77 32 34 32 50 167
7.78 32 34 32 50 167
7.79 32 34 32 50 167
7.8 32 34 32 50 167
7.81 32 34 32 50 167
7.82 32 34 32 50 167
7.83 32 34 32 50 167
7.84 32 34 32 50 167
7.85 32 34 32 50 167
7.86 32 34 32 50 167
7.87 32 34 32 50 167
7.88 32 34 32 50 167
7.89 32 34 32 50 167
7.9 32 34 32 50 167
7.91 32 34 32 50 167
7.92 32 34 32 50 167
7.93 32 34 32 50 167
7.94 32 34 32 50 167
7.95 32 34 32 50 167
7.96 32 34 32 50 167
7.97 32 34 32 50 167
7.98 32 34 32 50 167
7.99 32 34 32 50 167
8 32 34 32 50 167


==> plots/mumag5/Alpha/itnr_smallalphaP.dat <==
t itnr_implicit_SAP itnr_2D_SAP itnr_explicit_SAP itnr_jacobi_SAP itnr_none_SAP
0.01 243 245 242 124 376
0.02 245 246 244 124 376
0.03 245 247 244 124 373
0.04 245 247 244 124 369
0.05 245 247 244 123 360
0.06 245 246 244 122 358
0.07 244 246 244 123 364
0.08 244 246 244 123 369
0.09 244 246 243 123 370
0.1 244 246 243 124 371
0.11 245 246 243 124 371
0.12 245 246 243 123 370
0.13 245 246 243 123 368
0.14 245 246 244 123 366
0.15 245 246 244 123 363
0.16 246 246 244 123 361
0.17 246 246 244 123 360
0.18 246 247 244 123 361
0.19 246 247 244 123 362
0.2 246 247 244 123 365
0.21 246 247 244 123 366
0.22 246 247 244 123 368
0.23 246 246 244 123 369
0.24 246 246 244 123 369
0.25 245 246 244 123 370
0.26 245 246 244 123 370
0.27 245 246 244 123 370
0.28 245 246 244 123 370
0.29 245 246 244 123 369
0.3 245 246 244 123 370
0.31 245 246 244 123 371
0.32 245 246 244 123 373
0.33 245 245 244 123 373
0.34 245 245 244 123 374
0.35 245 245 244 123 374
0.36 245 245 244 123 374
0.37 245 245 244 123 374
0.38 245 245 244 123 373
0.39 245 245 243 123 371
0.4 245 245 243 123 370
0.41 245 246 243 123 369
0.42 245 246 243 123 369
0.43 244 245 243 123 370
0.44 244 245 243 124 371
0.45 244 245 243 124 372
0.46 244 245 243 124 372
0.47 244 245 243 124 372
0.48 244 245 243 124 372
0.49 244 245 243 124 371
0.5 244 245 243 123 370
0.51 244 245 244 123 369
0.52 244 245 244 123 367
0.53 245 245 244 123 364
0.54 245 245 244 123 362
0.55 245 246 244 122 361
0.56 246 246 244 122 360
0.57 246 246 244 122 360
0.58 246 246 244 122 360
0.59 246 247 245 122 360
0.6 247 247 245 123 362
0.61 247 247 245 123 365
0.62 247 248 246 123 368
0.63 247 248 246 124 369
0.64 247 248 246 124 370
0.65 248 248 246 124 370
0.66 248 248 246 124 369
0.67 248 248 246 124 369
0.68 247 248 246 124 368
0.69 247 248 246 124 367
0.7 247 248 246 124 367
0.71 247 248 246 124 367
0.72 247 248 246 124 366
0.73 247 247 246 124 366
0.74 247 248 246 124 367
0.75 247 247 246 124 368
0.76 247 247 246 124 368
0.77 247 247 246 124 369
0.78 247 247 246 124 369
0.79 247 247 246 124 369
0.8 247 247 246 124 370
0.81 247 247 246 124 370
0.82 247 246 245 124 371
0.83 247 246 245 124 371
0.84 247 246 245 124 371
0.85 247 246 245 124 371
0.86 247 246 245 124 372
0.87 247 246 245 124 372
0.88 246 246 245 124 372
0.89 246 246 245 124 372
0.9 246 246 245 124 373
0.91 246 246 245 124 373
0.92 246 246 245 124 373
0.93 246 246 245 124 373
0.94 246 246 245 124 374
0.95 246 246 245 124 374
0.96 247 246 245 124 374
0.97 247 246 245 124 374
0.98 247 246 245 124 374
0.99 247 247 245 124 374
1 247 247 245 124 374
1.01 247 247 245 124 374
1.02 247 247 245 124 374
1.03 247 247 245 124 373
1.04 247 247 245 124 373
1.05 247 247 245 124 372
1.06 247 247 245 124 372
1.07 247 247 245 124 371
1.08 247 247 245 124 370
1.09 247 247 246 124 369
1.1 247 247 246 124 368
1.11 247 247 246 124 367
1.12 247 247 246 124 366
1.13 247 247 246 124 364
1.14 247 248 245 123 362
1.15 247 248 245 123 361
1.16 247 248 245 123 360
1.17 247 247 245 123 359
1.18 247 247 245 123 360
1.19 247 247 245 123 361
1.2 246 247 245 123 363
1.21 246 247 245 124 365
1.22 246 247 245 124 367
1.23 246 247 245 124 368
1.24 246 247 244 124 369
1.25 246 246 244 124 370
1.26 246 246 244 124 370
1.27 246 246 244 124 371
1.28 246 247 244 124 371
1.29 246 247 244 124 371
1.3 246 247 244 124 371
1.31 246 247 244 124 370
1.32 246 247 244 124 370
1.33 246 247 244 124 370
1.34 246 247 244 124 370
1.35 246 247 244 124 369
1.36 246 247 244 124 369
1.37 246 247 244 124 368
1.38 246 247 244 124 368
1.39 246 247 244 124 367
1.4 246 247 244 124 367
1.41 246 246 244 124 366
1.42 246 246 244 124 366
1.43 246 246 244 123 365
1.44 246 246 244 123 364
1.45 246 246 244 123 363
1.46 245 245 244 123 364
1.47 245 245 244 123 365
1.48 246 245 244 123 365
1.49 246 245 244 123 366
1.5 246 246 244 123 366
1.51 246 246 244 124 367
1.52 246 246 244 124 368
1.53 246 246 244 124 369
1.54 246 246 244 124 369
1.55 246 246 244 124 370
1.56 246 246 244 124 371
1.57 246 246 244 124 371
1.58 246 246 244 124 372
1.59 246 246 244 124 372
1.6 246 246 244 124 372
1.61 246 246 244 124 373
1.62 246 246 244 124 373
1.63 246 246 244 124 373
1.64 246 246 244 124 373
1.65 246 246 244 124 373
1.66 246 246 244 124 373
1.67 246 246 244 124 373
1.68 246 246 244 124 373
1.69 246 246 244 124 373
1.7 246 246 244 124 372
1.71 246 246 244 124 372
1.72 246 246 244 124 371
1.73 246 246 245 124 370
1.74 246 246 245 124 369
1.75 246 246 245 124 368
1.76 246 246 245 124 368
1.77 246 246 245 124 368
1.78 246 246 245 124 368
1.79 246 247 245 124 368
1.8 247 247 245 124 367
1.81 247 247 246 124 367
1.82 247 247 246 123 365
1.83 247 247 246 123 364
1.84 247 247 246 123 362
1.85 247 247 246 122 361
1.86 247 247 246 122 360
1.87 247 247 246 122 361
1.88 247 247 246 123 362
1.89 247 247 246 123 365
1.9 247 247 246 123 367
1.91 247 247 246 123 368
1.92 247 247 246 124 369
1.93 247 247 246 124 370
1.94 247 247 246 124 370
1.95 247 247 246 124 370
1.96 247 247 246 124 370
1.97 247 247 245 124 369
1.98 247 247 245 124 369
1.99 247 247 245 124 368
2 247 246 245 124 368
2.01 246 246 245 124 367
2.02 246 246 245 124 367
2.03 246 246 244 124 366
2.04 246 246 244 124 365
2.05 246 246 244 124 365
2.06 246 246 244 124 366
2.07 246 246 244 124 367
2.08 246 246 244 124 367
2.09 246 246 244 124 368
2.1 246 246 244 124 368
2.11 246 246 244 124 368
2.12 246 246 244 124 368
2.13 246 246 245 124 369
2.14 246 246 245 124 369
2.15 246 246 245 124 370
2.16 246 246 245 124 370
2.17 246 246 245 124 370
2.18 246 246 245 124 371
2.19 246 246 245 124 371
2.2 246 246 245 124 372
2.21 246 246 245 124 372
2.22 246 246 245 124 372
2.23 246 246 245 124 373
2.24 246 246 245 124 373
2.25 246 246 245 124 373
2.26 246 246 245 124 373
2.27 246 246 245 124 374
2.28 246 246 245 124 374
2.29 246 246 245 124 374
2.3 246 246 245 124 374
2.31 246 246 245 124 374
2.32 246 246 245 124 374
2.33 246 246 245 124 373
2.34 246 246 244 124 373
2.35 246 246 244 124 372
2.36 246 246 244 124 372
2.37 246 246 244 124 371
2.38 246 246 244 124 370
2.39 246 246 244 124 369
2.4 246 246 244 124 367
2.41 246 246 244 124 367
2.42 246 246 244 124 366
2.43 246 246 244 124 365
2.44 246 246 244 124 364
2.45 246 246 244 123 363
2.46 246 246 244 123 361
2.47 246 246 244 123 360
2.48 246 246 244 123 360
2.49 246 246 244 123 361
2.5 245 246 244 123 362
2.51 245 246 244 123 364
2.52 245 246 244 123 366
2.53 245 246 244 124 367
2.54 245 246 244 124 369
2.55 245 246 244 124 370
2.56 246 246 244 124 370
2.57 246 246 244 124 370
2.58 246 246 244 124 371
2.59 246 246 244 124 371
2.6 246 246 244 124 371
2.61 246 246 244 124 370
2.62 246 246 244 124 370
2.63 246 246 244 124 370
2.64 246 246 244 124 369
2.65 246 246 244 124 369
2.66 246 246 244 124 368
2.67 246 246 244 124 368
2.68 246 246 244 124 367
2.69 246 246 244 124 367
2.7 246 246 244 124 366
2.71 246 246 244 124 365
2.72 246 246 244 124 364
2.73 246 246 244 124 364
2.74 246 246 244 124 365
2.75 246 246 244 124 366
2.76 246 246 244 124 366
2.77 246 246 244 124 366
2.78 246 246 244 124 367
2.79 246 246 244 124 367
2.8 246 246 244 124 368
2.81 246 246 244 124 368
2.82 246 246 244 124 369
2.83 246 246 244 124 370
2.84 246 246 244 124 370
2.85 246 246 244 124 371
2.86 246 246 244 124 371
2.87 246 246 244 124 372
2.88 246 246 244 124 372
2.89 246 246 244 124 373
2.9 246 246 244 124 373
2.91 246 246 244 124 373
2.92 246 246 244 124 373
2.93 246 246 244 124 374
2.94 246 246 244 124 374
2.95 246 246 244 124 374
2.96 246 246 244 124 374
2.97 246 246 244 124 373
2.98 246 246 244 124 373
2.99 246 246 244 124 373
3 246 246 244 124 372
3.01 246 246 245 124 371
3.02 246 246 245 124 370
3.03 246 246 245 124 369
3.04 246 247 245 124 368
3.05 246 247 245 124 367
3.06 246 247 245 124 367
3.07 246 247 245 124 367
3.08 246 247 245 124 367
3.09 246 247 245 124 366
3.1 246 247 245 123 365
3.11 246 247 245 123 364
3.12 246 247 245 123 362
3.13 246 247 245 123 361
3.14 246 247 245 122 361
3.15 246 247 245 123 361
3.16 246 247 245 123 362
3.17 246 247 245 123 364
3.18 246 247 245 123 366
3.19 246 247 245 123 368
3.2 246 247 245 124 369
3.21 246 247 245 124 370
3.22 246 247 245 124 370
3.23 246 247 245 124 370
3.24 246 247 245 124 370
3.25 246 246 245 124 370
3.26 246 246 245 124 370
3.27 246 246 245 124 369
3.28 246 246 245 124 369
3.29 246 246 245 124 368
3.3 246 246 245 124 367
3.31 246 246 245 124 367
3.32 246 246 245 124 367
3.33 246 246 245 124 366
3.34 246 246 245 124 365
3.35 246 246 245 124 365
3.36 246 246 245 124 366
3.37 246 246 245 124 366
3.38 246 246 245 124 367
3.39 246 246 245 124 367
3.4 246 246 244 124 367
3.41 246 246 244 124 368
3.42 246 246 244 124 368
3.43 246 246 244 124 368
3.44 246 246 244 124 369
3.45 246 246 244 124 369
3.46 246 246 244 124 370
3.47 246 246 244 124 370
3.48 246 246 244 124 371
3.49 246 246 244 124 371
3.5 246 246 244 124 372
3.51 246 246 244 124 372
3.52 246 246 244 124 372
3.53 246 246 244 124 373
3.54 246 246 244 124 373
3.55 246 246 244 124 373
3.56 246 246 244 124 373
3.57 246 246 244 124 374
3.58 246 246 244 124 374
3.59 246 246 244 124 374
3.6 246 246 244 124 374
3.61 246 246 244 124 373
3.62 246 246 244 124 373
3.63 246 246 244 124 373
3.64 246 246 244 124 372
3.65 246 246 244 124 371
3.66 246 246 244 124 370
3.67 246 246 244 124 369
3.68 246 246 244 124 368
3.69 246 246 244 124 367
3.7 246 246 244 124 366
3.71 246 246 244 124 366
3.72 246 246 244 124 365
3.73 246 246 244 124 365
3.74 246 246 244 123 363
3.75 246 246 244 123 362
3.76 246 246 244 123 361
3.77 246 246 244 123 360
3.78 246 246 244 123 361
3.79 246 246 244 123 362
3.8 246 246 244 123 364
3.81 246 246 244 123 366
3.82 246 246 244 124 368
3.83 246 246 244 124 369
3.84 246 246 244 124 370
3.85 246 246 244 124 370
3.86 246 246 244 124 371
3.87 246 246 244 124 371
3.88 246 246 244 124 371
3.89 246 246 244 124 370
3.9 246 246 244 124 370
3.91 246 246 244 124 370
3.92 246 246 244 124 369
3.93 246 246 244 124 369
3.94 246 246 244 124 368
3.95 246 246 244 124 367
3.96 246 246 244 124 367
3.97 246 246 244 124 367
3.98 246 246 244 124 366
3.99 246 246 244 124 365
4 246 246 244 124 364
4.01 246 246 244 124 365
4.02 246 246 244 124 366
4.03 246 246 244 124 366
4.04 246 246 244 124 366
4.05 246 246 244 124 367
4.06 246 246 244 124 367
4.07 246 246 244 124 368
4.08 246 246 244 124 368
4.09 246 246 244 124 369
4.1 246 246 244 124 369
4.11 246 246 244 124 370
4.12 246 246 244 124 370
4.13 246 246 244 124 371
4.14 246 246 244 124 371
4.15 246 246 244 124 372
4.16 246 246 244 124 372
4.17 246 246 244 124 373
4.18 246 246 244 124 373
4.19 246 246 244 124 373
4.2 246 246 244 124 373
4.21 246 246 244 124 374
4.22 246 246 244 124 374
4.23 246 246 244 124 374
4.24 246 246 244 124 374
4.25 246 246 244 124 373
4.26 246 246 244 124 373
4.27 246 246 244 124 373
4.28 246 246 244 124 372
4.29 246 246 244 124 372
4.3 246 246 244 124 371
4.31 246 246 244 124 369
4.32 246 246 244 124 368
4.33 246 246 245 124 367
4.34 246 246 245 124 367
4.35 246 247 245 124 366
4.36 246 247 245 124 366
4.37 246 247 245 124 366
4.38 246 247 245 123 365
4.39 246 247 245 123 363
4.4 246 247 245 123 362
4.41 246 247 245 123 361
4.42 246 247 245 122 360
4.43 246 247 245 123 361
4.44 246 247 245 123 363
4.45 246 247 245 123 365
4.46 246 247 245 123 367
4.47 246 247 245 124 368
4.48 246 247 245 124 369
4.49 246 247 245 124 370
4.5 246 247 245 124 370
4.51 246 246 245 124 371
4.52 246 246 245 124 370
4.53 246 246 245 124 370
4.54 246 246 245 124 370
4.55 246 246 245 124 369
4.56 246 246 245 124 369
4.57 246 246 245 124 368
4.58 246 246 245 124 368
4.59 246 246 245 124 367
4.6 246 246 245 124 367
4.61 246 246 245 124 366
4.62 246 246 245 124 366
4.63 246 246 244 124 365
4.64 246 246 244 124 365
4.65 246 246 244 124 366
4.66 246 246 244 124 366
4.67 246 246 244 124 367
4.68 246 246 244 124 367
4.69 246 246 244 124 367
4.7 246 246 244 124 368
4.71 246 246 244 124 368
4.72 246 246 244 124 368
4.73 246 246 244 124 369
4.74 246 246 244 124 370
4.75 246 246 244 124 370
4.76 246 246 244 124 371
4.77 246 246 244 124 371
4.78 246 246 244 124 372
4.79 246 246 244 124 372
4.8 246 246 244 124 372
4.81 246 246 244 124 373
4.82 246 246 244 124 373
4.83 246 246 244 124 373
4.84 246 246 244 124 373
4.85 246 246 244 124 374
4.86 246 246 244 124 374
4.87 246 246 244 124 374
4.88 246 246 244 124 374
4.89 246 246 244 124 373
4.9 246 246 244 124 373
4.91 246 246 244 124 373
4.92 246 246 244 124 372
4.93 246 246 244 124 371
4.94 246 246 244 124 371
4.95 246 246 244 124 369
4.96 246 246 244 124 368
4.97 246 246 244 124 367
4.98 246 246 244 124 366
4.99 246 246 244 124 366
5 246 246 244 124 366
5.01 246 246 244 124 365
5.02 246 246 244 123 364
5.03 246 246 244 123 363
5.04 246 246 244 123 361
5.05 246 246 244 123 361
5.06 246 246 244 123 361
5.07 246 246 244 123 362
5.08 246 246 244 123 363
5.09 246 246 244 123 365
5.1 246 247 244 123 367
5.11 246 247 244 124 369
5.12 246 247 244 124 370
5.13 246 246 244 124 370
5.14 246 246 244 124 370
5.15 246 246 244 124 371
5.16 246 246 244 124 371
5.17 246 246 244 124 370
5.18 246 246 244 124 370
5.19 246 246 244 124 370
5.2 246 246 244 124 369
5.21 246 246 244 124 368
5.22 246 246 244 124 368
5.23 246 246 244 124 367
5.24 246 246 244 124 367
5.25 246 246 244 124 366
5.26 246 246 244 124 366
5.27 246 246 244 124 365
5.28 246 246 244 124 364
5.29 246 246 244 124 365
5.3 246 246 244 124 366
5.31 246 246 244 124 366
5.32 246 246 244 124 367
5.33 246 246 244 124 367
5.34 246 246 244 124 367
5.35 246 246 244 124 368
5.36 246 246 244 124 368
5.37 246 246 244 124 369
5.38 246 246 244 124 369
5.39 246 246 244 124 370
5.4 246 246 244 124 371
5.41 246 246 244 124 371
5.42 246 246 244 124 372
5.43 246 246 244 124 372
5.44 246 246 244 124 372
5.45 246 246 244 124 373
5.46 246 246 244 124 373
5.47 246 246 244 124 373
5.48 246 246 244 124 373
5.49 246 246 244 124 374
5.5 246 246 244 124 374
5.51 246 246 244 124 374
5.52 246 246 244 124 374
5.53 246 246 244 124 373
5.54 246 246 244 124 373
5.55 246 246 244 124 373
5.56 246 246 244 124 372
5.57 246 246 244 124 372
5.58 246 246 244 124 371
5.59 246 246 244 124 369
5.6 246 246 244 124 368
5.61 246 246 244 124 367
5.62 246 246 244 124 367
5.63 246 246 244 124 366
5.64 246 246 244 124 366
5.65 246 246 244 124 365
5.66 246 247 244 123 364
5.67 246 247 245 123 363
5.68 246 247 245 123 362
5.69 246 247 245 123 361
5.7 246 247 245 123 360
5.71 246 247 245 123 361
5.72 246 247 245 123 363
5.73 246 247 245 123 365
5.74 246 247 245 123 367
5.75 246 247 245 124 368
5.76 246 247 245 124 369
5.77 246 247 245 124 370
5.78 246 247 245 124 370
5.79 246 246 245 124 371
5.8 246 246 245 124 371
5.81 246 246 245 124 370
5.82 246 246 245 124 370
5.83 246 246 245 124 370
5.84 246 246 245 124 369
5.85 246 246 245 124 368
5.86 246 246 245 124 368
5.87 246 246 244 124 367
5.88 246 246 244 124 367
5.89 246 246 244 124 366
5.9 246 246 244 124 366
5.91 246 246 244 124 365
5.92 246 246 244 124 365
5.93 246 246 244 124 366
5.94 246 246 244 124 366
5.95 246 246 244 124 367
5.96 246 246 244 124 367
5.97 246 246 244 124 367
5.98 246 246 244 124 367
5.99 246 246 244 124 368
6 246 246 244 124 368
6.01 246 246 244 124 369
6.02 246 246 244 124 369
6.03 246 246 244 124 370
6.04 246 246 244 124 371
6.05 246 246 244 124 371
6.06 246 246 244 124 372
6.07 246 246 244 124 372
6.08 246 246 244 124 372
6.09 246 246 244 124 373
6.1 246 246 244 124 373
6.11 246 246 244 124 373
6.12 246 246 244 124 373
6.13 246 246 244 124 374
6.14 246 246 244 124 374
6.15 246 246 244 124 374
6.16 246 246 244 124 374
6.17 246 246 244 124 373
6.18 246 246 244 124 373
6.19 246 246 244 124 373
6.2 246 246 244 124 372
6.21 246 246 244 124 372
6.22 246 246 244 124 371
6.23 246 246 244 124 369
6.24 246 246 244 124 368
6.25 246 246 244 124 367
6.26 246 246 244 124 366
6.27 246 246 244 124 366
6.28 246 246 244 124 366
6.29 246 246 244 124 365
6.3 246 246 244 123 364
6.31 246 246 244 123 363
6.32 246 246 244 123 361
6.33 246 246 244 123 361
6.34 246 246 244 123 361
6.35 246 247 244 123 361
6.36 246 247 244 123 363
6.37 246 247 244 123 365
6.38 246 247 244 123 367
6.39 246 247 244 124 368
6.4 246 247 244 124 370
6.41 246 247 244 124 370
6.42 246 246 244 124 370
6.43 246 246 244 124 371
6.44 246 246 244 124 371
6.45 246 246 244 124 370
6.46 246 246 244 124 370
6.47 246 246 244 124 370
6.48 246 246 244 124 369
6.49 246 246 244 124 368
6.5 246 246 244 124 368
6.51 246 246 244 124 367
6.52 246 246 244 124 367
6.53 246 246 244 124 366
6.54 246 246 244 124 366
6.55 246 246 244 124 365
6.56 246 246 244 124 364
6.57 246 246 244 124 365
6.58 246 246 244 124 366
6.59 246 246 244 124 366
6.6 246 246 244 124 367
6.61 246 246 244 124 367
6.62 246 246 244 124 367
6.63 246 246 244 124 368
6.64 246 246 244 124 368
6.65 246 246 244 124 369
6.66 246 246 244 124 369
6.67 246 246 244 124 370
6.68 246 246 244 124 371
6.69 246 246 244 124 371
6.7 246 246 244 124 372
6.71 246 246 244 124 372
6.72 246 246 244 124 372
6.73 246 246 244 124 373
6.74 246 246 244 124 373
6.75 246 246 244 124 373
6.76 246 246 244 124 373
6.77 246 246 244 124 374
6.78 246 246 244 124 374
6.79 246 246 244 124 374
6.8 246 246 244 124 374
6.81 246 246 244 124 373
6.82 246 246 244 124 373
6.83 246 246 244 124 373
6.84 246 246 244 124 372
6.85 246 246 244 124 372
6.86 246 246 244 124 371
6.87 246 246 244 124 369
6.88 246 246 244 124 368
6.89 246 246 244 124 367
6.9 246 246 244 124 367
6.91 246 246 244 124 366
6.92 246 246 244 124 366
6.93 246 246 244 124 365
6.94 246 246 244 123 364
6.95 246 246 244 123 363
6.96 246 247 244 123 362
6.97 246 247 244 123 361
6.98 246 247 244 123 361
6.99 246 247 245 123 361
7 246 247 245 123 363
7.01 246 247 245 123 365
7.02 246 247 245 123 367
7.03 246 247 245 124 368
7.04 246 247 245 124 369
7.05 246 247 245 124 370
7.06 246 247 245 124 370
7.07 246 246 245 124 371
7.08 246 246 245 124 371
7.09 246 246 245 124 370
7.1 246 246 245 124 370
7.11 246 246 245 124 370
7.12 246 246 245 124 369
7.13 246 246 245 124 368
7.14 246 246 244 124 368
7.15 246 246 244 124 367
7.16 246 246 244 124 367
7.17 246 246 244 124 366
7.18 246 246 244 124 366
7.19 246 246 244 124 365
7.2 246 246 244 124 365
7.21 246 246 244 124 366
7.22 246 246 244 124 366
7.23 246 246 244 124 367
7.24 246 246 244 124 367
7.25 246 246 244 124 367
7.26 246 246 244 124 367
7.27 246 246 244 124 368
7.28 246 246 244 124 368
7.29 246 246 244 124 369
7.3 246 246 244 124 369
7.31 246 246 244 124 370
7.32 246 246 244 124 371
7.33 246 246 244 124 371
7.34 246 246 244 124 372
7.35 246 246 244 124 372
7.36 246 246 244 124 372
7.37 246 246 244 124 373
7.38 246 246 244 124 373
7.39 246 246 244 124 373
7.4 246 246 244 124 373
7.41 246 246 244 124 374
7.42 246 246 244 124 374
7.43 246 246 244 124 374
7.44 246 246 244 124 374
7.45 246 246 244 124 373
7.46 246 246 244 124 373
7.47 246 246 244 124 373
7.48 246 246 244 124 372
7.49 246 246 244 124 372
7.5 246 246 244 124 371
7.51 246 246 244 124 369
7.52 246 246 244 124 368
7.53 246 246 244 124 367
7.54 246 246 244 124 367
7.55 246 246 244 124 366
7.56 246 246 244 124 366
7.57 246 246 244 124 365
7.58 246 246 244 123 364
7.59 246 246 244 123 363
7.6 246 246 244 123 361
7.61 246 247 244 123 361
7.62 246 247 244 123 361
7.63 246 247 244 123 361
7.64 246 247 244 123 363
7.65 246 247 244 123 365
7.66 246 247 244 123 367
7.67 246 247 244 124 368
7.68 246 247 245 124 370
7.69 246 247 245 124 370
7.7 246 246 245 124 370
7.71 246 246 245 124 371
7.72 246 246 245 124 371
7.73 246 246 245 124 370
7.74 246 246 245 124 370
7.75 246 246 245 124 370
7.76 246 246 244 124 369
7.77 246 246 244 124 368
7.78 246 246 244 124 368
7.79 246 246 244 124 367
7.8 246 246 244 124 367
7.81 246 246 244 124 366
7.82 246 246 244 124 366
7.83 246 246 244 124 365
7.84 246 246 244 124 364
7.85 246 246 244 124 365
7.86 246 246 244 124 366
7.87 246 246 244 124 366
7.88 246 246 244 124 367
7.89 246 246 244 124 367
7.9 246 246 244 124 367
7.91 246 246 244 124 368
7.92 246 246 244 124 368
7.93 246 246 244 124 369
7.94 246 246 244 124 369
7.95 246 246 244 124 370
7.96 246 246 244 124 371
7.97 246 246 244 124 371
7.98 246 246 244 124 372
7.99 246 246 244 124 372
8 246 246 244 124 372

